Dynamical reduced basis methods for Hamiltonian systems

We consider model order reduction of parameterized Hamiltonian systems describing nondissipative phenomena, like wave-type and transport dominated problems. The development of reduced basis methods for such models is challenged by two main factors: the rich geometric structure encoding the physical and stability properties of the dynamics and its local low-rank nature. To address these aspects, we propose a nonlinear structure-preserving model reduction where the reduced phase space evolves in time. In the spirit of dynamical low-rank approximation, the reduced dynamics is obtained by a symplectic projection of the Hamiltonian vector field onto the tangent space of the approximation manifold at each reduced state. A priori error estimates are established in terms of the projection error of the full model solution onto the reduced manifold. For the temporal discretization of the reduced dynamics we employ splitting techniques. The reduced basis satisfies an evolution equation on the manifold of symplectic and orthogonal rectangular matrices having one dimension equal to the size of the full model. We recast the problem on the tangent space of the matrix manifold and develop intrinsic temporal integrators based on Lie group techniques together with explicit Runge-Kutta (RK) schemes. The resulting methods are shown to converge with the order of the RK integrator and their computational complexity depends only linearly on the dimension of the full model, provided the evaluation of the reduced flow velocity has a comparable cost.

==> DynRed.txt <==
Timing	Final_Error Label
119.557823313	0.00739264960104938    $2n=6$
170.733646208	0.00178835271494773    $2n=8$
197.045384077	0.000662302911041361    $2n=10$
221.597524189	0.000354880441902914    $2n=12$
244.054988934	0.000133547557381013    $2n=14$
267.915854373999	5.13858146346472e-05    $2n=16$


==> Full.txt <==
Timing	DummyError
8266	3e-05
8266	0.04


==> GloRed_method_Complex_SVD.txt <==
Timing	Final_Error    Label
128.731076096	0.0152654017872032    $2n=10$
187.822119286	0.00383352278897827    $2n=20$
527.600935475	0.00160692324424247    $2n=30$
707.593032676	0.000732326879794803    $2n=40$
1733.679978098	0.000222104889281382    $2n=60$
6466.947837208	6.82861296044074e-05    $2n=80$


==> dynROM10.txt <==
Timing Error
0 0
0.0100014287755394 2.18592643835055e-12
0.0200028575510787 8.74710467758482e-12
0.0300042863266181 1.9694390793822e-11
0.0400057151021575 3.50465596442386e-11
0.0500071438776968 5.48315816582188e-11
0.0600085726532362 7.90873224900818e-11
0.0700100014287755 1.0786504685782e-10
0.0800114302043149 1.41230284475651e-10
0.0900128589798543 1.79266906536488e-10
0.100014287755394 2.22079849707513e-10
0.110015716530933 2.69799555554402e-10
0.120017145306472 3.22586410768557e-10
0.130018574082012 3.80635118661743e-10
0.140020002857551 4.44180873868325e-10
0.15002143163309 5.13503728503799e-10
0.16002286040863 5.88935510637999e-10
0.170024289184169 6.70863366329824e-10
0.180025717959709 7.59734857376704e-10
0.190027146735248 8.56060158589137e-10
0.200028575510787 9.60410311946148e-10
0.210030004286327 1.07347656418145e-09
0.220031433061866 1.19587728357774e-09
0.230032861837405 1.32828957727229e-09
0.240034290612945 1.47136972099256e-09
0.250035719388484 1.6256830356136e-09
0.260037148164023 1.79160718358197e-09
0.270038576939563 1.96919011332156e-09
0.280040005715102 2.15794822785803e-09
0.290041434490642 2.35658466005105e-09
0.300042863266181 2.56304750474933e-09
0.31004429204172 2.7730231545335e-09
0.32004572081726 2.98003610207149e-09
0.330047149592799 3.1744493309325e-09
0.340048578368338 3.34241479839083e-09
0.350050007143878 3.46467261757694e-09
0.360051435919417 3.52734221441083e-09
0.370052864694956 3.50323301641411e-09
0.380054293470496 3.35562405519081e-09
0.390055722246035 3.32572696876604e-09
0.400057151021575 3.52117158352481e-09
0.410058579797114 4.37415186186692e-09
0.420060008572653 6.02813727847629e-09
0.430061437348193 8.3303947037153e-09
0.440062866123732 1.12435658289359e-08
0.450064294899271 1.48012759397003e-08
0.460065723674811 1.90295421231281e-08
0.47006715245035 2.39456230886573e-08
0.480068581225889 2.95424971421676e-08
0.490070010001429 3.57494692452405e-08
0.500071438776968 4.25046425918356e-08
0.510072867552507 4.9734416716192e-08
0.520074296328047 5.73876145119547e-08
0.530075725103586 6.53957629549838e-08
0.540077153879126 7.362335318308e-08
0.550078582654665 8.19617744732209e-08
0.560080011430204 9.02888347971167e-08
0.570081440205744 9.85410246363444e-08
0.580082868981283 1.06655111567291e-07
0.590084297756822 1.14570849645426e-07
0.600085726532362 1.22259291753557e-07
0.610087155307901 1.29700815361959e-07
0.62008858408344 1.36921369180904e-07
0.63009001285898 1.43891005241816e-07
0.640091441634519 1.50583163991629e-07
0.650092870410059 1.57002297889303e-07
0.660094299185598 1.63155592074811e-07
0.670095727961137 1.69046631789397e-07
0.680097156736677 1.74684957183702e-07
0.690098585512216 1.80081191711399e-07
0.700100014287755 1.85249871894447e-07
0.710101443063295 1.90203268767713e-07
0.720102871838834 1.94949831816693e-07
0.730104300614373 1.99500524049792e-07
0.740105729389913 2.03882499635676e-07
0.750107158165452 2.08109857725785e-07
0.760108586940992 2.12210093751981e-07
0.770110015716531 2.16159900601864e-07
0.78011144449207 2.19967031410942e-07
0.79011287326761 2.23645526226837e-07
0.800114302043149 2.27237110898183e-07
0.810115730818688 2.3072841758819e-07
0.820117159594228 2.34107438629628e-07
0.830118588369767 2.37381737020504e-07
0.840120017145306 2.40578905534014e-07
0.850121445920846 2.43677854228164e-07
0.860122874696385 2.46687009834774e-07
0.870124303471925 2.49648019143365e-07
0.880125732247464 2.52578916516015e-07
0.890127161023003 2.55429510332932e-07
0.900128589798543 2.5823683662106e-07
0.910130018574082 2.6107551533743e-07
0.920131447349621 2.63846102568299e-07
0.930132876125161 2.66551225435599e-07
0.9401343049007 2.69193640105168e-07
0.950135733676239 2.71776260874883e-07
0.960137162451779 2.74302188404986e-07
0.970138591227318 2.76808594031746e-07
0.980140020002858 2.79278874284918e-07
0.990141448778397 2.81705096130832e-07
1.00014287755394 2.84091275202365e-07
1.01014430632948 2.86441715003962e-07
1.02014573510501 2.88761025038524e-07
1.03014716388055 2.91080167975608e-07
1.04014859265609 2.9340726433234e-07
1.05015002143163 2.95720327909475e-07
1.06015145020717 2.98025823049531e-07
1.07015287898271 3.0039555158152e-07
1.08015430775825 3.027697483284e-07
1.09015573653379 3.05155441816842e-07
1.10015716530933 3.07560124058671e-07
1.11015859408487 3.09991772362203e-07
1.12016002286041 3.12458871167504e-07
1.13016145163595 3.14970432829465e-07
1.14016288041149 3.17536016200434e-07
1.15016430918703 3.20165742678396e-07
1.16016573796257 3.22870309822529e-07
1.17016716673811 3.25661000452348e-07
1.18016859551364 3.285496839482e-07
1.19017002428918 3.31548815627453e-07
1.20017145306472 3.34671424138527e-07
1.21017288184026 3.37931092595467e-07
1.2201743106158 3.41341928258199e-07
1.23017573939134 3.44918522631934e-07
1.24017716816688 3.48675897281629e-07
1.25017859694242 3.52629439966531e-07
1.26018002571796 3.56794823966265e-07
1.2701814544935 3.61187915573548e-07
1.28018288326904 3.65824668637009e-07
1.29018431204458 3.70721004209602e-07
1.30018574082012 3.75892678464142e-07
1.31018716959566 3.81355139854156e-07
1.3201885983712 3.87123377916777e-07
1.33019002714674 3.93211763090354e-07
1.34019145592227 3.99633884231713e-07
1.35019288469781 4.06402383626552e-07
1.36019431347335 4.13528795403377e-07
1.37019574224889 4.21023387324259e-07
1.38019717102443 4.2889501390857e-07
1.39019859979997 4.37150980576526e-07
1.40020002857551 4.45893127987857e-07
1.41020145735105 4.55105704980015e-07
1.42020288612659 4.64736515537727e-07
1.43020431490213 4.74780713240515e-07
1.44020574367767 4.85236778457081e-07
1.45020717245321 4.96101178861471e-07
1.46020860122875 5.07368386204484e-07
1.47021003000429 5.19030921167962e-07
1.48021145877983 5.31079420791734e-07
1.49021288755537 5.4350273120809e-07
1.5002143163309 5.56288018710967e-07
1.51021574510644 5.69420901420245e-07
1.52021717388198 5.82885593120474e-07
1.53021860265752 5.96665062006039e-07
1.54022003143306 6.1074119579637e-07
1.5502214602086 6.25094972292421e-07
1.56022288898414 6.39706632068276e-07
1.57022431775968 6.54555850214469e-07
1.58022574653522 6.69822820929908e-07
1.59022717531076 6.85458261916273e-07
1.6002286040863 7.01329560613418e-07
1.61023003286184 7.17368069401917e-07
1.62023146163738 7.33630190170651e-07
1.63023289041292 7.50157455721937e-07
1.64023431918846 7.66791485625111e-07
1.65023574796399 7.83715671672508e-07
1.66023717673953 8.00957079913856e-07
1.67023860551507 8.18273280190722e-07
1.68024003429061 8.35756479116835e-07
1.69024146306615 8.53260337859015e-07
1.70024289184169 8.70766580384928e-07
1.71024432061723 8.88257775085198e-07
1.72024574939277 9.05746435714071e-07
1.73024717816831 9.2337319047836e-07
1.74024860694385 9.41076872833097e-07
1.75025003571939 9.58811112806016e-07
1.76025146449493 9.7645593359479e-07
1.77025289327047 9.93998189581282e-07
1.78025432204601 1.01142558142373e-06
1.79025575082155 1.02872663144854e-06
1.80025717959709 1.04589065667701e-06
1.81025860837262 1.06290773966598e-06
1.82026003714816 1.07976869823976e-06
1.8302614659237 1.09646505196177e-06
1.84026289469924 1.11298899154906e-06
1.85026432347478 1.12933334574078e-06
1.86026575225032 1.14549154871182e-06
1.87026718102586 1.1614576081609e-06
1.8802686098014 1.1772260758933e-06
1.89027003857694 1.19279201776602e-06
1.90027146735248 1.20815098417501e-06
1.91027289612802 1.22329898385066e-06
1.92027432490356 1.23823245769517e-06
1.9302757536791 1.25294825482574e-06
1.94027718245464 1.26744360865707e-06
1.95027861123018 1.28171611548142e-06
1.96028004000572 1.29576371523782e-06
1.97028146878125 1.3095846707894e-06
1.98028289755679 1.32317755215525e-06
1.99028432633233 1.33654121835553e-06
2.00028575510787 1.34967480340039e-06
2.01028718388341 1.36257770103905e-06
2.02028861265895 1.37524955212339e-06
2.03029004143449 1.38769023176459e-06
2.04029147021003 1.39989983785813e-06
2.05029289898557 1.41187867985001e-06
2.06029432776111 1.42362726801639e-06
2.07029575653665 1.43528245251529e-06
2.08029718531219 1.44672485385117e-06
2.09029861408773 1.45794004379089e-06
2.10030004286327 1.46892902925398e-06
2.11030147163881 1.47969297566726e-06
2.12030290041434 1.49023319788824e-06
2.13030432918988 1.50055115284915e-06
2.14030575796542 1.51064843171975e-06
2.15030718674096 1.52056243752135e-06
2.1603086155165 1.53054062594495e-06
2.17031004429204 1.54029863010537e-06
2.18031147306758 1.54983827592979e-06
2.19031290184312 1.55916149774712e-06
2.20031433061866 1.56827032972812e-06
2.2103157593942 1.57722376291007e-06
2.22031718816974 1.58598010861053e-06
2.23031861694528 1.59453226594519e-06
2.24032004572082 1.60288268759742e-06
2.25032147449636 1.61103388192224e-06
2.2603229032719 1.61898840720619e-06
2.27032433204744 1.62674886024268e-06
2.28032576082297 1.63431786877847e-06
2.29032718959851 1.6420849351115e-06
2.30032861837405 1.65006393605141e-06
2.31033004714959 1.65786491565385e-06
2.32033147592513 1.66549028116847e-06
2.33033290470067 1.67294243427678e-06
2.34033433347621 1.68022376435312e-06
2.35033576225175 1.68733663537642e-06
2.36033719102729 1.69428338307523e-06
2.37033861980283 1.70106630273397e-06
2.38034004857837 1.70803304276159e-06
2.39034147735391 1.71486147075295e-06
2.40034290612945 1.72154412974958e-06
2.41034433490499 1.72808293545457e-06
2.42034576368053 1.73465882531147e-06
2.43034719245607 1.74112955897275e-06
2.4403486212316 1.74746701580195e-06
2.45035005000714 1.75367262468324e-06
2.46035147878268 1.75974771815523e-06
2.47035290755822 1.76569352836076e-06
2.48035433633376 1.77151119058646e-06
2.4903557651093 1.77720174128778e-06
2.50035719388484 1.78309230628885e-06
2.51035862266038 1.78915894885584e-06
2.52036005143592 1.79510124009896e-06
2.53036148021146 1.80091969415307e-06
2.540362908987 1.80661473542766e-06
2.55036433776254 1.81218670240228e-06
2.56036576653808 1.81763585512814e-06
2.57036719531362 1.82303629399246e-06
2.58036862408916 1.82883091148969e-06
2.59037005286469 1.83450575025309e-06
2.60037148164023 1.84006068383717e-06
2.61037291041577 1.84549553274786e-06
2.62037433919131 1.85081007432371e-06
2.63037576796685 1.8560040428033e-06
2.64037719674239 1.86107714519278e-06
2.65037862551793 1.86602905799347e-06
2.66038005429347 1.87085944111325e-06
2.67038148306901 1.87556794028936e-06
2.68038291184455 1.88015419605008e-06
2.69038434062009 1.88461784843342e-06
2.70038576939563 1.8889782227851e-06
2.71038719817117 1.8935442303001e-06
2.72038862694671 1.898156579076e-06
2.73039005572225 1.90290543020713e-06
2.74039148449779 1.90753109878193e-06
2.75039291327332 1.91220614670201e-06
2.76039434204886 1.91679957775044e-06
2.7703957708244 1.92126965765868e-06
2.78039719959994 1.92561568719902e-06
2.79039862837548 1.92983700472816e-06
2.80040005715102 1.9339329874546e-06
2.81040148592656 1.93790304527127e-06
2.8204029147021 1.94174662869003e-06
2.83040434347764 1.94552385443288e-06
2.84040577225318 1.94924659653343e-06
2.85040720102872 1.952843676414e-06
2.86040862980426 1.95631464194792e-06
2.8704100585798 1.95965908277378e-06
2.88041148735534 1.96287662355723e-06
2.89041291613088 1.96596692210155e-06
2.90041434490642 1.96892967052896e-06
2.91041577368195 1.97183222130517e-06
2.92041720245749 1.97579533835411e-06
2.93041863123303 1.97998547433061e-06
2.94042006000857 1.98405952902311e-06
2.95042148878411 1.98801718875959e-06
2.96042291755965 1.99185816573466e-06
2.97042434633519 1.99573500379874e-06
2.98042577511073 1.9998005804616e-06
2.99042720388627 2.00376355593051e-06
3.00042863266181 2.0076237776253e-06
3.01043006143735 2.01151313481906e-06
3.02043149021289 2.01541013352345e-06
3.03043291898843 2.01920999760764e-06
3.04043434776397 2.02291259135576e-06
3.05043577653951 2.02651777017674e-06
3.06043720531504 2.03002537366412e-06
3.07043863409058 2.03343523788744e-06
3.08044006286612 2.03675164521545e-06
3.09044149164166 2.04022734170625e-06
3.1004429204172 2.04360648785038e-06
3.11044434919274 2.04688879558003e-06
3.12044577796828 2.0500739621078e-06
3.13044720674382 2.05320271708934e-06
3.14044863551936 2.05707488913093e-06
3.1504500642949 2.06148926002236e-06
3.16045149307044 2.06645533135112e-06
3.17045292184598 2.07136885556915e-06
3.18045435062152 2.07620451056572e-06
3.19045577939706 2.08111734982875e-06
3.2004572081726 2.08605502439858e-06
3.21045863694814 2.09090936788115e-06
3.22046006572367 2.09567970549112e-06
3.23046149449921 2.10036531372212e-06
3.24046292327475 2.10496544296651e-06
3.25046435205029 2.10947930226742e-06
3.26046578082583 2.11390608493759e-06
3.27046720960137 2.1182449555798e-06
3.28046863837691 2.12249504677629e-06
3.29047006715245 2.12665547086555e-06
3.30047149592799 2.13146765915113e-06
3.31047292470353 2.13699249765596e-06
3.32047435347907 2.14244052428662e-06
3.33047578225461 2.1478105415963e-06
3.34047721103015 2.15389062121734e-06
3.35047863980569 2.16016062304314e-06
3.36048006858123 2.16638117327357e-06
3.37048149735677 2.17252153866674e-06
3.3804829261323 2.17900280839132e-06
3.39048435490784 2.18559390986295e-06
3.40048578368338 2.1921040237334e-06
3.41048721245892 2.19853145580557e-06
3.42048864123446 2.20487448274645e-06
3.43049007001 2.21113134980328e-06
3.44049149878554 2.2175625775588e-06
3.45049292756108 2.22404505144949e-06
3.46049435633662 2.23096264921814e-06
3.47049578511216 2.23930955060114e-06
3.4804972138877 2.24758080850984e-06
3.49049864266324 2.2560489144572e-06
3.50050007143878 2.26456598011997e-06
3.51050150021432 2.2729990207753e-06
3.52050292898986 2.2813453102305e-06
3.5305043577654 2.28960211564133e-06
3.54050578654093 2.29776669771821e-06
3.55050721531647 2.3058363086508e-06
3.56050864409201 2.31380820261875e-06
3.57051007286755 2.32167962821064e-06
3.58051150164309 2.3294478678287e-06
3.59051293041863 2.33711021956796e-06
3.60051435919417 2.34466399144093e-06
3.61051578796971 2.35210655484741e-06
3.62051721674525 2.35943530745798e-06
3.63051864552079 2.3666477202089e-06
3.64052007429633 2.37576167275892e-06
3.65052150307187 2.3851975804146e-06
3.66052293184741 2.3948000827447e-06
3.67052436062295 2.40428423460921e-06
3.68052578939849 2.41364690421706e-06
3.69052721817402 2.42288505414723e-06
3.70052864694956 2.43199570572286e-06
3.7105300757251 2.44097594559217e-06
3.72053150450064 2.44982291426253e-06
3.73053293327618 2.45864670159945e-06
3.74053436205172 2.46818167082209e-06
3.75053579082726 2.47859756257298e-06
3.7605372196028 2.48902516927842e-06
3.77053864837834 2.49930504474053e-06
3.78054007715388 2.50987606321041e-06
3.79054150592942 2.52044097849983e-06
3.80054293470496 2.5308499515084e-06
3.8105443634805 2.5411000477905e-06
3.82054579225604 2.55118849984e-06
3.83054722103158 2.56111268290276e-06
3.84054864980712 2.57235291382573e-06
3.85055007858265 2.58445753635691e-06
3.86055150735819 2.59637585767265e-06
3.87055293613373 2.60816868290828e-06
3.88055436490927 2.61986770766932e-06
3.89055579368481 2.63136702567689e-06
3.90055722246035 2.64270180308874e-06
3.91055865123589 2.65430458184472e-06
3.92056008001143 2.66597864702434e-06
3.93056150878697 2.67760604499862e-06
3.94056293756251 2.6893082275549e-06
3.95056436633805 2.7008090386022e-06
3.96056579511359 2.7121070215557e-06
3.97056722388913 2.72320089566415e-06
3.98056865266467 2.73408957197501e-06
3.99057008144021 2.74477212957182e-06
4.00057151021575 2.75524785714711e-06
4.01057293899128 2.76551624084527e-06
4.02057436776682 2.77557699341256e-06
4.03057579654236 2.7854300430333e-06
4.0405772253179 2.79507556178242e-06
4.05057865409344 2.80451396258239e-06
4.06058008286898 2.81374594656074e-06
4.07058151164452 2.82277248589807e-06
4.08058294042006 2.83159484406966e-06
4.0905843691956 2.84027952321448e-06
4.10058579797114 2.84891385647923e-06
4.11058722674668 2.85796194871779e-06
4.12058865552222 2.8668364413848e-06
4.13059008429776 2.87552630873132e-06
4.1405915130733 2.88403472153199e-06
4.15059294184884 2.89236509030765e-06
4.16059437062438 2.90052103450295e-06
4.17059579939991 2.90850635492321e-06
4.18059722817545 2.9163250274693e-06
4.19059865695099 2.92398117061004e-06
4.20060008572653 2.93147901691109e-06
4.21060151450207 2.93882293618815e-06
4.22060294327761 2.94601738285758e-06
4.23060437205315 2.95306692763079e-06
4.24060580082869 2.95997622837871e-06
4.25060722960423 2.96675003922093e-06
4.26060865837977 2.97339320015756e-06
4.27061008715531 2.97991063596048e-06
4.28061151593085 2.98630735678237e-06
4.29061294470639 2.99258839426395e-06
4.30061437348193 2.99875883034799e-06
4.31061580225747 3.0048237336646e-06
4.320617231033 3.01078812810299e-06
4.33061865980854 3.01665694946721e-06
4.34062008858408 3.02270475406625e-06
4.35062151735962 3.02916381011767e-06
4.36062294613516 3.0355607653129e-06
4.3706243749107 3.0418995536863e-06
4.38062580368624 3.04818375349403e-06
4.39062723246178 3.05441658463182e-06
4.40062866123732 3.06060090296451e-06
4.41063009001286 3.06673919634926e-06
4.4206315187884 3.07283363367279e-06
4.43063294756394 3.07888611233435e-06
4.44063437633948 3.08507612321784e-06
4.45063580511502 3.09123447058966e-06
4.46063723389056 3.09736156202086e-06
4.4706386626661 3.1034588914796e-06
4.48064009144163 3.10961355109399e-06
4.49064152021717 3.11589323496441e-06
4.50064294899271 3.12251497968906e-06
4.51064437776825 3.12927350859322e-06
4.52064580654379 3.13603928309481e-06
4.53064723531933 3.14281395003857e-06
4.54064866409487 3.1495990877892e-06
4.55065009287041 3.15639614220748e-06
4.56065152164595 3.16320632954796e-06
4.57065295042149 3.17003056787641e-06
4.58065437919703 3.17686938632214e-06
4.59065580797257 3.18414905950846e-06
4.60065723674811 3.19214961391502e-06
4.61065866552365 3.20048717826253e-06
4.62066009429919 3.20885565476702e-06
4.63066152307472 3.21725204881188e-06
4.64066295185026 3.22567273732247e-06
4.6506643806258 3.23411347515648e-06
4.66066580940134 3.2425694956489e-06
4.67066723817688 3.25103554964917e-06
4.68066866695242 3.25950604735134e-06
4.69067009572796 3.26797512142629e-06
4.7006715245035 3.2764367419544e-06
4.71067295327904 3.28488484089179e-06
4.72067438205458 3.293313378495e-06
4.73067581083012 3.30171648582022e-06
4.74067723960566 3.31008851176984e-06
4.7506786683812 3.31842408430655e-06
4.76068009715674 3.32671820105681e-06
4.77068152593228 3.33496624435302e-06
4.78068295470782 3.3431639909167e-06
4.79068438348336 3.35457806425871e-06
4.80068581225889 3.36660971825521e-06
4.81068724103443 3.38022698916685e-06
4.82068866980997 3.39433214663085e-06
4.83069009858551 3.4084918592148e-06
4.84069152736105 3.42270141173074e-06
4.85069295613659 3.43695603805396e-06
4.86069438491213 3.45125086938928e-06
4.87069581368767 3.46558088503243e-06
4.88069724246321 3.48021079460581e-06
4.89069867123875 3.4953524389204e-06
4.90070010001429 3.51052672863279e-06
4.91070152878983 3.52572744908116e-06
4.92070295756537 3.5409481252021e-06
4.93070438634091 3.5561820377168e-06
4.94070581511644 3.57186450095725e-06
4.95070724389198 3.58790383389143e-06
4.96070867266752 3.6042900290006e-06
4.97071010144306 3.62066112497185e-06
4.9807115302186 3.63771122513264e-06
4.99071295899414 3.65594405671944e-06
5.00071438776968 3.67414722226824e-06
5.01071581654522 3.69477899401184e-06
5.02071724532076 3.71676288215287e-06
5.0307186740963 3.73922401118153e-06
5.04072010287184 3.76223271160526e-06
5.05072153164738 3.78519202134481e-06
5.06072296042292 3.80887184150702e-06
5.07072438919846 3.8324336643026e-06
5.080725817974 3.85586314384965e-06
5.09072724674954 3.87914673349886e-06
5.10072867552508 3.9022717509584e-06
5.11073010430061 3.92522646344604e-06
5.12073153307615 3.94800014626417e-06
5.13073296185169 3.97058312276987e-06
5.14073439062723 3.99310591049094e-06
5.15073581940277 4.0159969529e-06
5.16073724817831 4.03866737186811e-06
5.17073867695385 4.06111152681358e-06
5.18074010572939 4.08332482657039e-06
5.19074153450493 4.10530369917747e-06
5.20074296328047 4.1270455208908e-06
5.21074439205601 4.14854856002221e-06
5.22074582083155 4.16981189563294e-06
5.23074724960709 4.19083534463322e-06
5.24074867838263 4.21161937405856e-06
5.25075010715817 4.23216503441331e-06
5.2607515359337 4.25247388157795e-06
5.27075296470924 4.27254792391417e-06
5.28075439348478 4.29238955157988e-06
5.29075582226032 4.31292274572249e-06
5.30075725103586 4.33426221910396e-06
5.3107586798114 4.35544423389455e-06
5.32076010858694 4.37626554657086e-06
5.33076153736248 4.39672885202505e-06
5.34076296613802 4.41683764189972e-06
5.35076439491356 4.43659624501635e-06
5.3607658236891 4.45600988474317e-06
5.37076725246464 4.47508469871552e-06
5.38076868124018 4.49382775647672e-06
5.39077011001572 4.51224705198055e-06
5.40077153879126 4.53066414212632e-06
5.4107729675668 4.54906499905543e-06
5.42077439634233 4.56717506403486e-06
5.43077582511787 4.58500524917378e-06
5.44077725389341 4.60256685349462e-06
5.45077868266895 4.61987142462372e-06
5.46078011144449 4.6369305978447e-06
5.47078154022003 4.65375590689149e-06
5.48078296899557 4.67035862742118e-06
5.49078439777111 4.68674962050782e-06
5.50078582654665 4.70293922519708e-06
5.51078725532219 4.71893717531166e-06
5.52078868409773 4.73475249966501e-06
5.53079011287327 4.75039345017011e-06
5.54079154164881 4.76636384642558e-06
5.55079297042435 4.78226455788823e-06
5.56079439919989 4.7980545642398e-06
5.57079582797543 4.81373892845532e-06
5.58079725675096 4.8293219066689e-06
5.5907986855265 4.84480710386483e-06
5.60080011430204 4.86019764619267e-06
5.61080154307758 4.8754963286481e-06
5.62080297185312 4.89070571598933e-06
5.63080440062866 4.90582818809739e-06
5.6408058294042 4.92086594567027e-06
5.65080725817974 4.93582103134288e-06
5.66080868695528 4.95157833009035e-06
5.67081011573082 4.9686623471056e-06
5.68081154450636 4.9860292867618e-06
5.6908129732819 5.00342734417928e-06
5.70081440205744 5.02176498658719e-06
5.71081583083298 5.04053974280044e-06
5.72081725960852 5.06012363126002e-06
5.73081868838405 5.07971981302814e-06
5.74082011715959 5.09933472613129e-06
5.75082154593513 5.11910278059523e-06
5.76082297471067 5.13940897962076e-06
5.77082440348621 5.15970900287544e-06
5.78082583226175 5.18000395704379e-06
5.79082726103729 5.20029434837887e-06
5.80082868981283 5.22107928301022e-06
5.81083011858837 5.24218428157022e-06
5.82083154736391 5.26329168617648e-06
5.83083297613945 5.28440979682457e-06
5.84083440491499 5.30734614229619e-06
5.85083583369053 5.33034565869028e-06
5.86083726246607 5.35340737939959e-06
5.87083869124161 5.37653089955835e-06
5.88084012001715 5.39971627508877e-06
5.89084154879269 5.42296384487319e-06
5.90084297756822 5.44893437003964e-06
5.91084440634376 5.4750658783179e-06
5.9208458351193 5.50132806342151e-06
5.93084726389484 5.52771641855356e-06
5.94084869267038 5.55422457864355e-06
5.95085012144592 5.5841544288097e-06
5.96085155022146 5.61457798079137e-06
5.970852978997 5.64531395086163e-06
5.98085440777254 5.67661716640056e-06
5.99085583654808 5.70809444700475e-06
6.00085726532362 5.73985659457011e-06
6.01085869409916 5.77161617379835e-06
6.0208601228747 5.80335311730346e-06
6.03086155165024 5.83505188377338e-06
6.04086298042577 5.86712600805971e-06
6.05086440920131 5.90129084454219e-06
6.06086583797685 5.93535243927774e-06
6.07086726675239 5.969312503568e-06
6.08086869552793 6.00318405727136e-06
6.09087012430347 6.03709181498603e-06
6.10087155307901 6.0718014482868e-06
6.11087298185455 6.10651276182911e-06
6.12087441063009 6.14126717195661e-06
6.13087583940563 6.1760991259257e-06
6.14087726818117 6.21103503713516e-06
6.15087869695671 6.24609873584998e-06
6.16088012573225 6.28132099191622e-06
6.17088155450779 6.31674767420541e-06
6.18088298328333 6.35244151028194e-06
6.19088441205887 6.38847554031122e-06
6.20088584083441 6.4249204996884e-06
6.21088726960994 6.46183109642469e-06
6.22088869838548 6.49923630829959e-06
6.23089012716102 6.53713730275244e-06
6.24089155593656 6.57551361275971e-06
6.2508929847121 6.61433576471486e-06
6.26089441348764 6.65358045095789e-06
6.27089584226318 6.69324359525628e-06
6.28089727103872 6.73334798454384e-06
6.29089869981426 6.77394374466631e-06
6.3009001285898 6.81510215366468e-06
6.31090155736534 6.85690492809699e-06
6.32090298614088 6.89943183466464e-06
6.33090441491642 6.94274943576731e-06
6.34090584369196 6.98690339496672e-06
6.3509072724675 7.03191529621283e-06
6.36090870124303 7.07778408828177e-06
6.37091013001857 7.12449123058363e-06
6.38091155879411 7.17200790152203e-06
6.39091298756965 7.22030287730178e-06
6.40091441634519 7.2693495973543e-06
6.41091584512073 7.31913131564805e-06
6.42091727389627 7.36964393877174e-06
6.43091870267181 7.42089632420683e-06
6.44092013144735 7.47290846968975e-06
6.45092156022289 7.52570806939107e-06
6.46092298899843 7.58177954044605e-06
6.47092441777397 7.6399807008516e-06
6.48092584654951 7.69927012426128e-06
6.49092727532505 7.75958990364507e-06
6.50092870410059 7.82094190303087e-06
6.51093013287613 7.88331348576976e-06
6.52093156165166 7.9466773784894e-06
6.5309329904272 8.01228409942518e-06
6.54093441920274 8.07897228745505e-06
6.55093584797828 8.14653397704059e-06
6.56093727675382 8.21491433123173e-06
6.57093870552936 8.28405611928542e-06
6.5809401343049 8.35412951603824e-06
6.59094156308044 8.42648133769183e-06
6.60094299185598 8.50046523953361e-06
6.61094442063152 8.57513566695687e-06
6.62094584940706 8.6504541641833e-06
6.6309472781826 8.72638546492942e-06
6.64094870695814 8.8028973045983e-06
6.65095013573368 8.87996009877674e-06
6.66095156450922 8.95754665212335e-06
6.67095299328475 9.03631456011355e-06
6.68095442206029 9.1188354569841e-06
6.69095585083583 9.203962020167e-06
6.70095727961137 9.28978996394312e-06
6.71095870838691 9.3762952278734e-06
6.72096013716245 9.46345683917255e-06
6.73096156593799 9.55125859398416e-06
6.74096299471353 9.6396907577933e-06
6.75096442348907 9.72875142205295e-06
6.76096585226461 9.81844747991672e-06
6.77096728104015 9.90879490549807e-06
6.78096870981569 9.99981824131531e-06
6.79097013859123 1.00915492546344e-05
6.80097156736677 1.01840246969408e-05
6.81097299614231 1.02777207582734e-05
6.82097442491785 1.03734044627319e-05
6.83097585369338 1.04699311873281e-05
6.84097728246892 1.0567316843876e-05
6.85097871124446 1.06655719164084e-05
6.86098014002 1.07646997010361e-05
6.87098156879554 1.08646951552532e-05
6.88098299757108 1.09655447215952e-05
6.89098442634662 1.10672271649563e-05
6.90098585512216 1.11702750443494e-05
6.9109872838977 1.12741562691686e-05
6.92098871267324 1.13786250529455e-05
6.93099014144878 1.14836538892191e-05
6.94099157022432 1.15892271920759e-05
6.95099299899986 1.16953496568001e-05
6.9609944277754 1.18020529937999e-05
6.97099585655094 1.19093983334994e-05
6.98099728532647 1.20174728796861e-05
6.99099871410201 1.21263815423786e-05


==> dynROM12.txt <==
Timing Error
0 0
0.0100014287755394 1.35129751897558e-12
0.0200028575510787 5.40776991919274e-12
0.0300042863266181 1.21759958479225e-11
0.0400057151021575 2.16668272321887e-11
0.0500071438776968 3.38955945058863e-11
0.0600085726532362 4.88814331846082e-11
0.0700100014287755 6.66474394975501e-11
0.0800114302043149 8.72202807440598e-11
0.0900128589798543 1.10629912330348e-10
0.100014287755394 1.36908177712375e-10
0.110015716530933 1.66088598242808e-10
0.120017145306472 1.98204678336145e-10
0.130018574082012 2.33288239120038e-10
0.140020002857551 2.71367495968336e-10
0.15002143163309 3.12464320868477e-10
0.16002286040863 3.56591292956949e-10
0.170024289184169 4.03748983447235e-10
0.180025717959709 4.53923062887736e-10
0.190027146735248 5.0708311864578e-10
0.200028575510787 5.63185003806424e-10
0.210030004286327 6.2218065464202e-10
0.220031433061866 6.84160880483627e-10
0.230032861837405 7.49130781376633e-10
0.240034290612945 8.17228476880905e-10
0.250035719388484 8.88933688220188e-10
0.260037148164023 9.65270347099566e-10
0.270038576939563 1.0490083829182e-09
0.280040005715102 1.14329342031924e-09
0.290041434490642 1.2543921087582e-09
0.300042863266181 1.39429069343213e-09
0.31004429204172 1.57934965547241e-09
0.32004572081726 1.8347195456213e-09
0.330047149592799 2.19917973039583e-09
0.340048578368338 2.72637622495051e-09
0.350050007143878 3.48282574651132e-09
0.360051435919417 4.55006053768284e-09
0.370052864694956 6.01730150002975e-09
0.380054293470496 7.97089684601095e-09
0.390055722246035 1.04827074655675e-08
0.400057151021575 1.35876725794834e-08
0.410058579797114 1.72813681426238e-08
0.420060008572653 2.15579686418326e-08
0.430061437348193 2.63121508946468e-08
0.440062866123732 3.14337653451521e-08
0.450064294899271 3.67905333611222e-08
0.460065723674811 4.22562670504769e-08
0.47006715245035 4.77121126410547e-08
0.480068581225889 5.30615943387019e-08
0.490070010001429 5.82309532914677e-08
0.500071438776968 6.31728018492156e-08
0.510072867552507 6.78667557369798e-08
0.520074296328047 7.23128004854211e-08
0.530075725103586 7.65110091686222e-08
0.540077153879126 8.04708809603529e-08
0.550078582654665 8.42285418169087e-08
0.560080011430204 8.7804395374713e-08
0.570081440205744 9.12900232761253e-08
0.580082868981283 9.46912387467557e-08
0.590084297756822 9.80881417933324e-08
0.600085726532362 1.01396217070999e-07
0.610087155307901 1.04639213191598e-07
0.62008858408344 1.07788959929563e-07
0.63009001285898 1.108914614707e-07
0.640091441634519 1.13906079749059e-07
0.650092870410059 1.16838278750534e-07
0.660094299185598 1.19645741063255e-07
0.670095727961137 1.22345176259552e-07
0.680097156736677 1.24923338047322e-07
0.690098585512216 1.2736556091839e-07
0.700100014287755 1.29670950169095e-07
0.710101443063295 1.3182187820591e-07
0.720102871838834 1.33818566338563e-07
0.730104300614373 1.3566315123506e-07
0.740105729389913 1.37359470521069e-07
0.750107158165452 1.38912811082122e-07
0.760108586940992 1.40329678755857e-07
0.770110015716531 1.41617554117833e-07
0.78011144449207 1.42784687014441e-07
0.79011287326761 1.43839889099538e-07
0.800114302043149 1.44792357812632e-07
0.810115730818688 1.45651531373106e-07
0.820117159594228 1.4643632035194e-07
0.830118588369767 1.4714923476183e-07
0.840120017145306 1.4779588496378e-07
0.850121445920846 1.48385318129335e-07
0.860122874696385 1.48926590432087e-07
0.870124303471925 1.49428728818333e-07
0.880125732247464 1.49903827597714e-07
0.890127161023003 1.50378819686682e-07
0.900128589798543 1.50836622397046e-07
0.910130018574082 1.51285767039974e-07
0.920131447349621 1.51725868326862e-07
0.930132876125161 1.52166820214705e-07
0.9401343049007 1.52612451668498e-07
0.950135733676239 1.53068452467321e-07
0.960137162451779 1.53565968819184e-07
0.970138591227318 1.54098550015065e-07
0.980140020002858 1.54681314616456e-07
0.990141448778397 1.55322392307055e-07
1.00014287755394 1.56008102714507e-07
1.01014430632948 1.56746980429831e-07
1.02014573510501 1.57543415821844e-07
1.03014716388055 1.58425940966877e-07
1.04014859265609 1.59378493327712e-07
1.05015002143163 1.60407129838838e-07
1.06015145020717 1.61519503846698e-07
1.07015287898271 1.62760926929765e-07
1.08015430775825 1.64104564753398e-07
1.09015573653379 1.65556068483972e-07
1.10015716530933 1.67130502889401e-07
1.11015859408487 1.68846093706237e-07
1.12016002286041 1.70774496961249e-07
1.13016145163595 1.72878447863634e-07
1.14016288041149 1.75157199142962e-07
1.15016430918703 1.7772546784152e-07
1.16016573796257 1.80534972350826e-07
1.17016716673811 1.83573874966165e-07
1.18016859551364 1.86839305425164e-07
1.19017002428918 1.90317983805135e-07
1.20017145306472 1.94112132231059e-07
1.21017288184026 1.98242041200293e-07
1.2201743106158 2.02628255454394e-07
1.23017573939134 2.07266340708801e-07
1.24017716816688 2.12123554111012e-07
1.25017859694242 2.17220687768066e-07
1.26018002571796 2.22655382370006e-07
1.2701814544935 2.28322199910018e-07
1.28018288326904 2.34583386290466e-07
1.29018431204458 2.41136410357839e-07
1.30018574082012 2.4825161272864e-07
1.31018716959566 2.55513310688285e-07
1.3201885983712 2.62882927172653e-07
1.33019002714674 2.70938152482604e-07
1.34019145592227 2.79734261930183e-07
1.35019288469781 2.88999553519269e-07
1.36019431347335 2.9824074133304e-07
1.37019574224889 3.0739428155711e-07
1.38019717102443 3.16396019950387e-07
1.39019859979997 3.25264561518325e-07
1.40020002857551 3.34029651119438e-07
1.41020145735105 3.42446642425362e-07
1.42020288612659 3.50458360768872e-07
1.43020431490213 3.58013211652152e-07
1.44020574367767 3.65066020406077e-07
1.45020717245321 3.71593279970691e-07
1.46020860122875 3.77566665755749e-07
1.47021003000429 3.82945307786235e-07
1.48021145877983 3.87712482828621e-07
1.49021288755537 3.9185845794256e-07
1.5002143163309 3.95380005783397e-07
1.51021574510644 3.98279802147357e-07
1.52021717388198 4.00677627518747e-07
1.53021860265752 4.02540771542705e-07
1.54022003143306 4.03803186390263e-07
1.5502214602086 4.04483482890839e-07
1.56022288898414 4.04678902265617e-07
1.57022431775968 4.04504369558275e-07
1.58022574653522 4.03939199779269e-07
1.59022717531076 4.0320532669447e-07
1.6002286040863 4.02062266302306e-07
1.61023003286184 4.00533581985064e-07
1.62023146163738 3.98771875798962e-07
1.63023289041292 3.96784543290541e-07
1.64023431918846 3.94581376953001e-07
1.65023574796399 3.92126067642612e-07
1.66023717673953 3.89436804996165e-07
1.67023860551507 3.86510173982959e-07
1.68024003429061 3.83364695350957e-07
1.69024146306615 3.80018373669317e-07
1.70024289184169 3.76698622420824e-07
1.71024432061723 3.74327383229834e-07
1.72024574939277 3.72865320532978e-07
1.73024717816831 3.720471389685e-07
1.74024860694385 3.7147363653589e-07
1.75025003571939 3.71715153887257e-07
1.76025146449493 3.72227860755501e-07
1.77025289327047 3.72838791561163e-07
1.78025432204601 3.73978416988922e-07
1.79025575082155 3.75113163983984e-07
1.80025717959709 3.76151182405721e-07
1.81025860837262 3.77091764144516e-07
1.82026003714816 3.78454161354517e-07
1.8302614659237 3.80247188122674e-07
1.84026289469924 3.81960900398924e-07
1.85026432347478 3.83555354158769e-07
1.86026575225032 3.85088649538334e-07
1.87026718102586 3.8654447885033e-07
1.8802686098014 3.88082706227947e-07
1.89027003857694 3.89648690152494e-07
1.90027146735248 3.91122375206916e-07
1.91027289612802 3.92657346216854e-07
1.92027432490356 3.94157154760658e-07
1.9302757536791 3.95571839064935e-07
1.94027718245464 3.96946952774844e-07
1.95027861123018 3.98442198819537e-07
1.96028004000572 3.99900707626782e-07
1.97028146878125 4.0134587840555e-07
1.98028289755679 4.028019445473e-07
1.99028432633233 4.04293636641891e-07
2.00028575510787 4.05845456539393e-07
2.01028718388341 4.07492402590072e-07
2.02028861265895 4.09321146802506e-07
2.03029004143449 4.11402529687974e-07
2.04029147021003 4.1365175352678e-07
2.05029289898557 4.16386447709278e-07
2.06029432776111 4.19333182439522e-07
2.07029575653665 4.22498045498696e-07
2.08029718531219 4.25879619703633e-07
2.09029861408773 4.29480965134814e-07
2.10030004286327 4.33302496564946e-07
2.11030147163881 4.37382148696091e-07
2.12030290041434 4.41728272274016e-07
2.13030432918988 4.46282609814708e-07
2.14030575796542 4.51036977673583e-07
2.15030718674096 4.55981836208106e-07
2.1603086155165 4.61106656049418e-07
2.17031004429204 4.66400026255474e-07
2.18031147306758 4.71850034534272e-07
2.19031290184312 4.7744441114833e-07
2.20031433061866 4.83498719959614e-07
2.2103157593942 4.90245356466994e-07
2.22031718816974 4.97173223862264e-07
2.23031861694528 5.046696045337e-07
2.24032004572082 5.1227024416939e-07
2.25032147449636 5.20015623854343e-07
2.2603229032719 5.28152425673722e-07
2.27032433204744 5.36323242779327e-07
2.28032576082297 5.44491876657334e-07
2.29032718959851 5.52661783160295e-07
2.30032861837405 5.60828489458653e-07
2.31033004714959 5.6896681463191e-07
2.32033147592513 5.77070461049505e-07
2.33033290470067 5.8513411206222e-07
2.34033433347621 5.93153379951369e-07
2.35033576225175 6.01124761150789e-07
2.36033719102729 6.09399224275022e-07
2.37033861980283 6.17643705495851e-07
2.38034004857837 6.25832005391688e-07
2.39034147735391 6.33964128228806e-07
2.40034290612945 6.42040801705605e-07
2.41034433490499 6.50063404458258e-07
2.42034576368053 6.5819186441817e-07
2.43034719245607 6.66282350937824e-07
2.4403486212316 6.74329753740891e-07
2.45035005000714 6.82337716735915e-07
2.46035147878268 6.9031029761814e-07
2.47035290755822 6.98251890846314e-07
2.48035433633376 7.06167170549826e-07
2.4903557651093 7.14060999161898e-07
2.50035719388484 7.21938340481612e-07
2.51035862266038 7.29804182772362e-07
2.52036005143592 7.37663388353261e-07
2.53036148021146 7.45601484945491e-07
2.540362908987 7.53746945911336e-07
2.55036433776254 7.61902731465492e-07
2.56036576653808 7.70072368979108e-07
2.57036719531362 7.78329198301707e-07
2.58036862408916 7.86673320130899e-07
2.59037005286469 7.95036213009188e-07
2.60037148164023 8.03417141965592e-07
2.61037291041577 8.11814038140943e-07
2.62037433919131 8.20223463538016e-07
2.63037576796685 8.28640596900899e-07
2.64037719674239 8.37059289003208e-07
2.65037862551793 8.45492923859988e-07
2.66038005429347 8.54102918169387e-07
2.67038148306901 8.62684989474334e-07
2.68038291184455 8.7122753510988e-07
2.69038434062009 8.79718315529442e-07
2.70038576939563 8.88306476069835e-07
2.71038719817117 8.96858573679699e-07
2.72038862694671 9.0532546922537e-07
2.73039005572225 9.13694278434489e-07
2.74039148449779 9.21952502377612e-07
2.75039291327332 9.30088227379872e-07
2.76039434204886 9.38090335907374e-07
2.7703957708244 9.4594867999067e-07
2.78039719959994 9.53654199397226e-07
2.79039862837548 9.61198978509655e-07
2.80040005715102 9.68576286979409e-07
2.81040148592656 9.75869179605339e-07
2.8204029147021 9.83056767386152e-07
2.83040434347764 9.90073351057753e-07
2.84040577225318 9.96916242124099e-07
2.85040720102872 1.00358353125697e-06
2.86040862980426 1.01007404093663e-06
2.8704100585798 1.01641616771824e-06
2.88041148735534 1.02271977072563e-06
2.89041291613088 1.02909354595126e-06
2.90041434490642 1.03531469412083e-06
2.91041577368195 1.04138362757956e-06
2.92041720245749 1.04730107126672e-06
2.93041863123303 1.0530680059034e-06
2.94042006000857 1.05868564442065e-06
2.95042148878411 1.06427683802798e-06
2.96042291755965 1.06989681916579e-06
2.97042434633519 1.07538526427866e-06
2.98042577511073 1.08078471066597e-06
2.99042720388627 1.08651769509207e-06
3.00042863266181 1.09212663580025e-06
3.01043006143735 1.09761139278505e-06
3.02043149021289 1.10297212830728e-06
3.03043291898843 1.10820933326527e-06
3.04043434776397 1.11332387604498e-06
3.05043577653951 1.11835097211824e-06
3.06043720531504 1.12343152796395e-06
3.07043863409058 1.12855313204415e-06
3.08044006286612 1.13356526883471e-06
3.09044149164166 1.13847173074647e-06
3.1004429204172 1.14327722143551e-06
3.11044434919274 1.14798746415024e-06
3.12044577796828 1.15267310097172e-06
3.13044720674382 1.15746124240726e-06
3.14044863551936 1.16219738860975e-06
3.1504500642949 1.1668714029842e-06
3.16045149307044 1.17149434056786e-06
3.17045292184598 1.17607842807291e-06
3.18045435062152 1.18085200958097e-06
3.19045577939706 1.1856184499162e-06
3.2004572081726 1.19059192866973e-06
3.21045863694814 1.19599030676761e-06
3.22046006572367 1.20154648434177e-06
3.23046149449921 1.20713646021438e-06
3.24046292327475 1.21277526619975e-06
3.25046435205029 1.21847821594921e-06
3.26046578082583 1.22426071898661e-06
3.27046720960137 1.23013815514787e-06
3.28046863837691 1.2361257049929e-06
3.29047006715245 1.24223817396027e-06
3.30047149592799 1.24848985796263e-06
3.31047292470353 1.25489440822853e-06
3.32047435347907 1.26146473282801e-06
3.33047578225461 1.2682128335864e-06
3.34047721103015 1.27514978904569e-06
3.35047863980569 1.28228564077823e-06
3.36048006858123 1.28962934982826e-06
3.37048149735677 1.29718881261763e-06
3.3804829261323 1.30497075900253e-06
3.39048435490784 1.31298083426753e-06
3.40048578368338 1.32122353795986e-06
3.41048721245892 1.32970231934232e-06
3.42048864123446 1.33841952847912e-06
3.43049007001 1.34737651772336e-06
3.44049149878554 1.35657364144555e-06
3.45049292756108 1.36601034230855e-06
3.46049435633662 1.37568512850966e-06
3.47049578511216 1.38574751656457e-06
3.4804972138877 1.3961808814609e-06
3.49049864266324 1.40685384537043e-06
3.50050007143878 1.4177603261394e-06
3.51050150021432 1.42889350308992e-06
3.52050292898986 1.4402459456867e-06
3.5305043577654 1.45180960915596e-06
3.54050578654093 1.46357588475039e-06
3.55050721531647 1.47553564670491e-06
3.56050864409201 1.48767928704969e-06
3.57051007286755 1.49999675975204e-06
3.58051150164309 1.51247754492849e-06
3.59051293041863 1.52511064409831e-06
3.60051435919417 1.53788458806902e-06
3.61051578796971 1.55078736499086e-06
3.62051721674525 1.56380631208364e-06
3.63051864552079 1.57694857536947e-06
3.64052007429633 1.59032064604623e-06
3.65052150307187 1.60376223317451e-06
3.66052293184741 1.61725680331917e-06
3.67052436062295 1.6307871954076e-06
3.68052578939849 1.64433563200502e-06
3.69052721817402 1.65788372985043e-06
3.70052864694956 1.67156553712836e-06
3.7105300757251 1.68535769280401e-06
3.72053150450064 1.69907446947474e-06
3.73053293327618 1.71269402664243e-06
3.74053436205172 1.72619503062514e-06
3.75053579082726 1.73955722718313e-06
3.7605372196028 1.75276169852114e-06
3.77053864837834 1.76579090877805e-06
3.78054007715388 1.77862844576182e-06
3.79054150592942 1.79135330810351e-06
3.80054293470496 1.80400944019404e-06
3.8105443634805 1.81652073259779e-06
3.82054579225604 1.82878499762253e-06
3.83054722103158 1.84074401260883e-06
3.84054864980712 1.85238797081062e-06
3.85055007858265 1.86371047566594e-06
3.86055150735819 1.87470804823202e-06
3.87055293613373 1.88537868645904e-06
3.88055436490927 1.89572069787471e-06
3.89055579368481 1.90599987390202e-06
3.90055722246035 1.9163681776045e-06
3.91055865123589 1.92642436801005e-06
3.92056008001143 1.93616685796679e-06
3.93056150878697 1.94559621171591e-06
3.94056293756251 1.95502239912942e-06
3.95056436633805 1.96434236891499e-06
3.96056579511359 1.97343474832887e-06
3.97056722388913 1.98246007752521e-06
3.98056865266467 1.9914955161925e-06
3.99057008144021 2.00030712576832e-06
4.00057151021575 2.00909310176079e-06
4.01057293899128 2.01765477494888e-06
4.02057436776682 2.02600008723903e-06
4.03057579654236 2.0341379755697e-06
4.0405772253179 2.04207743427329e-06
4.05057865409344 2.04982687171559e-06
4.06058008286898 2.05739357486331e-06
4.07058151164452 2.06478370036758e-06
4.08058294042006 2.07205559517801e-06
4.0905843691956 2.0792913334226e-06
4.10058579797114 2.08636030304743e-06
4.11058722674668 2.09327019549278e-06
4.12058865552222 2.10029350210925e-06
4.13059008429776 2.10734405977173e-06
4.1405915130733 2.11430727615109e-06
4.15059294184884 2.1212034519979e-06
4.16059437062438 2.1280550490139e-06
4.17059579939991 2.13513973097577e-06
4.18059722817545 2.14248717724609e-06
4.19059865695099 2.14987476789647e-06
4.20060008572653 2.15731086813457e-06
4.21060151450207 2.16481486964353e-06
4.22060294327761 2.17240412045641e-06
4.23060437205315 2.18009356282312e-06
4.24060580082869 2.1878958337222e-06
4.25060722960423 2.19582146184377e-06
4.26060865837977 2.20387916005148e-06
4.27061008715531 2.21207640213682e-06
4.28061151593085 2.22041982147826e-06
4.29061294470639 2.2289158174512e-06
4.30061437348193 2.23757087434212e-06
4.31061580225747 2.24645075326889e-06
4.320617231033 2.25567073512318e-06
4.33061865980854 2.26507668264781e-06
4.34062008858408 2.2752191693444e-06
4.35062151735962 2.28568398525054e-06
4.36062294613516 2.29637672540588e-06
4.3706243749107 2.30730249746627e-06
4.38062580368624 2.31846495459914e-06
4.39062723246178 2.3298661867321e-06
4.40062866123732 2.34150690612592e-06
4.41063009001286 2.35338638094332e-06
4.4206315187884 2.36550220475877e-06
4.43063294756394 2.37784982480032e-06
4.44063437633948 2.39042200549379e-06
4.45063580511502 2.40327846254747e-06
4.46063723389056 2.41658413348579e-06
4.4706386626661 2.43011206489098e-06
4.48064009144163 2.44404047070793e-06
4.49064152021717 2.45813274100898e-06
4.50064294899271 2.47237443584784e-06
4.51064437776825 2.48675153146359e-06
4.52064580654379 2.5012499459929e-06
4.53064723531933 2.51585523637144e-06
4.54064866409487 2.53059876442248e-06
4.55065009287041 2.54562569691208e-06
4.56065152164595 2.56070843017419e-06
4.57065295042149 2.57583665575526e-06
4.58065437919703 2.59100348285596e-06
4.59065580797257 2.60629782268377e-06
4.60065723674811 2.62193232080557e-06
4.61065866552365 2.63757911430797e-06
4.62066009429919 2.65322478034928e-06
4.63066152307472 2.66885442647373e-06
4.64066295185026 2.68445544600072e-06
4.6506643806258 2.70002052209225e-06
4.66066580940134 2.71554727232929e-06
4.67066723817688 2.73103403621051e-06
4.68066866695242 2.74647433553738e-06
4.69067009572796 2.76185346146862e-06
4.7006715245035 2.77714984514826e-06
4.71067295327904 2.79234038846154e-06
4.72067438205458 2.80740655822128e-06
4.73067581083012 2.82233771768289e-06
4.74067723960566 2.83712980341222e-06
4.7506786683812 2.85178055218725e-06
4.76068009715674 2.86643523886541e-06
4.77068152593228 2.88157553063945e-06
4.78068295470782 2.89656735343588e-06
4.79068438348336 2.91138641134451e-06
4.80068581225889 2.92600702176922e-06
4.81068724103443 2.94040418742097e-06
4.82068866980997 2.95455463030282e-06
4.83069009858551 2.96843728617168e-06
4.84069152736105 2.98203415010167e-06
4.85069295613659 2.99533163819336e-06
4.86069438491213 3.00832221696907e-06
4.87069581368767 3.02100561418757e-06
4.88069724246321 3.03338867860979e-06
4.89069867123875 3.04548381649622e-06
4.90070010001429 3.05730580662465e-06
4.91070152878983 3.06886745553932e-06
4.92070295756537 3.08023677872327e-06
4.93070438634091 3.0914481939876e-06
4.94070581511644 3.10238243618994e-06
4.95070724389198 3.11301727199305e-06
4.96070867266752 3.12332872669678e-06
4.97071010144306 3.13376219926951e-06
4.9807115302186 3.14389187144031e-06
4.99071295899414 3.15369304189154e-06
5.00071438776968 3.16319407363787e-06
5.01071581654522 3.17244192846344e-06
5.02071724532076 3.18150038830337e-06
5.0307186740963 3.1904459669987e-06
5.04072010287184 3.19936317439189e-06
5.05072153164738 3.20833922540527e-06
5.06072296042292 3.21745917216009e-06
5.07072438919846 3.22718426553764e-06
5.080725817974 3.23724750886872e-06
5.09072724674954 3.24766393121404e-06
5.10072867552508 3.25844982990379e-06
5.11073010430061 3.26981040923518e-06
5.12073153307615 3.28151047596686e-06
5.13073296185169 3.29368803382445e-06
5.14073439062723 3.30604432480288e-06
5.15073581940277 3.31877639772993e-06
5.16073724817831 3.3325952441526e-06
5.17073867695385 3.34664664689355e-06
5.18074010572939 3.36067426604826e-06
5.19074153450493 3.3746558596832e-06
5.20074296328047 3.38858061446488e-06
5.21074439205601 3.40244804519977e-06
5.22074582083155 3.41626684095873e-06
5.23074724960709 3.43005476577802e-06
5.24074867838263 3.44383836434655e-06
5.25075010715817 3.457653190818e-06
5.2607515359337 3.47154303269386e-06
5.27075296470924 3.48555905671885e-06
5.28075439348478 3.49975721569635e-06
5.29075582226032 3.51419502380608e-06
5.30075725103586 3.52892655292528e-06
5.3107586798114 3.54399727424215e-06
5.32076010858694 3.55943841307106e-06
5.33076153736248 3.57526299911029e-06
5.34076296613802 3.59146311179417e-06
5.35076439491356 3.60801023507644e-06
5.3607658236891 3.6250272228948e-06
5.37076725246464 3.64270084654825e-06
5.38076868124018 3.66056883047332e-06
5.39077011001572 3.67873453234741e-06
5.40077153879126 3.69758386515738e-06
5.4107729675668 3.71646834909383e-06
5.42077439634233 3.73533868689919e-06
5.43077582511787 3.75415455646934e-06
5.44077725389341 3.77288393521301e-06
5.45077868266895 3.79150118052228e-06
5.46078011144449 3.80998530464493e-06
5.47078154022003 3.82831772092494e-06
5.48078296899557 3.84648173772899e-06
5.49078439777111 3.86446310755565e-06
5.50078582654665 3.88225183590763e-06
5.51078725532219 3.89984625790756e-06
5.52078868409773 3.91725776680718e-06
5.53079011287327 3.93451659160849e-06
5.54079154164881 3.95167670336197e-06
5.55079297042435 3.96881879492451e-06
5.56079439919989 3.98605068177603e-06
5.57079582797543 4.00350364056188e-06
5.58079725675096 4.02132414471832e-06
5.5907986855265 4.03966236230105e-06
5.60080011430204 4.05865748112378e-06
5.61080154307758 4.07842176916343e-06
5.62080297185312 4.09902605423125e-06
5.63080440062866 4.12048746582319e-06
5.6408058294042 4.14276170607451e-06
5.65080725817974 4.16574183374764e-06
5.66080868695528 4.18926356642585e-06
5.67081011573082 4.21311789748392e-06
5.68081154450636 4.23710550079084e-06
5.6908129732819 4.26126818468378e-06
5.70081440205744 4.2850959033145e-06
5.71081583083298 4.30841372723017e-06
5.72081725960852 4.33110318676685e-06
5.73081868838405 4.35311109093636e-06
5.74082011715959 4.37445209856475e-06
5.75082154593513 4.39520610190032e-06
5.76082297471067 4.41551019178727e-06
5.77082440348621 4.43554621916499e-06
5.78082583226175 4.45552551119372e-06
5.79082726103729 4.47567129831016e-06
5.80082868981283 4.49619997361009e-06
5.81083011858837 4.51730466014018e-06
5.82083154736391 4.53914263997476e-06
5.83083297613945 4.56182636805344e-06
5.84083440491499 4.58541969140363e-06
5.85083583369053 4.6099380977836e-06
5.86083726246607 4.63535019898162e-06
5.87083869124161 4.66158115913309e-06
5.88084012001715 4.68929280193734e-06
5.89084154879269 4.71775721466672e-06
5.90084297756822 4.74687126121587e-06
5.91084440634376 4.77620440885394e-06
5.9208458351193 4.80556892623548e-06
5.93084726389484 4.8348034490662e-06
5.94084869267038 4.86376464988575e-06
5.95085012144592 4.89321057933936e-06
5.96085155022146 4.92258492570906e-06
5.970852978997 4.95142663687932e-06
5.98085440777254 4.97970782518327e-06
5.99085583654808 5.00742943077766e-06
6.00085726532362 5.03461625803917e-06
6.01085869409916 5.06131279194605e-06
6.0208601228747 5.08758011355049e-06
6.03086155165024 5.11349111040194e-06
6.04086298042577 5.13912981036917e-06
6.05086440920131 5.16458847868395e-06
6.06086583797685 5.18996666981428e-06
6.07086726675239 5.21537086884658e-06
6.08086869552793 5.24091150613895e-06
6.09087012430347 5.26670371203394e-06
6.10087155307901 5.29286352878307e-06
6.11087298185455 5.31950758290356e-06
6.12087441063009 5.34675028791318e-06
6.13087583940563 5.37470108294601e-06
6.14087726818117 5.40346314249747e-06
6.15087869695671 5.4331283979734e-06
6.16088012573225 5.46485885390909e-06
6.17088155450779 5.49766175646559e-06
6.18088298328333 5.53155626207482e-06
6.19088441205887 5.56656482337947e-06
6.20088584083441 5.60331822398617e-06
6.21088726960994 5.64167721037445e-06
6.22088869838548 5.68108707037447e-06
6.23089012716102 5.721476574681e-06
6.24089155593656 5.76275228535063e-06
6.2508929847121 5.80480467173874e-06
6.26089441348764 5.84751080273948e-06
6.27089584226318 5.89077520562301e-06
6.28089727103872 5.93556261352177e-06
6.29089869981426 5.98063511091594e-06
6.3009001285898 6.0258749719081e-06
6.31090155736534 6.07117613004066e-06
6.32090298614088 6.11644991145251e-06
6.33090441491642 6.16162914757844e-06
6.34090584369196 6.20666936477776e-06
6.3509072724675 6.25155481020638e-06
6.36090870124303 6.29629730583877e-06
6.37091013001857 6.34093838180784e-06
6.38091155879411 6.38554922707797e-06
6.39091298756965 6.43022507181904e-06
6.40091441634519 6.47508415223409e-06
6.41091584512073 6.52025916945291e-06
6.42091727389627 6.56588945789546e-06
6.43091870267181 6.6121154881821e-06
6.44092013144735 6.65906674771715e-06
6.45092156022289 6.70706022007311e-06
6.46092298899843 6.75598126254087e-06
6.47092441777397 6.80588541018998e-06
6.48092584654951 6.85680578119945e-06
6.49092727532505 6.90874384798466e-06
6.50092870410059 6.96166891093817e-06
6.51093013287613 7.01567952716613e-06
6.52093156165166 7.07088504562011e-06
6.5309329904272 7.12685519923391e-06
6.54093441920274 7.18349391115422e-06
6.55093584797828 7.24070279592287e-06
6.56093727675382 7.29838524568965e-06
6.57093870552936 7.35645306688453e-06
6.5809401343049 7.41482307879557e-06
6.59094156308044 7.47341906057261e-06
6.60094299185598 7.53217391660191e-06
6.61094442063152 7.59102353549685e-06
6.62094584940706 7.64991199279135e-06
6.6309472781826 7.70906860919532e-06
6.64094870695814 7.76845947782829e-06
6.65095013573368 7.82780626428668e-06
6.66095156450922 7.88708237157074e-06
6.67095299328475 7.94626828907863e-06
6.68095442206029 8.0053558245826e-06
6.69095585083583 8.06434166427015e-06
6.70095727961137 8.12323521145921e-06
6.71095870838691 8.18205649657801e-06
6.72096013716245 8.24083641155239e-06
6.73096156593799 8.29962247240904e-06
6.74096299471353 8.35847159715519e-06
6.75096442348907 8.41745499658529e-06
6.76096585226461 8.47665136639611e-06
6.77096728104015 8.53614394380274e-06
6.78096870981569 8.59602065310919e-06
6.79097013859123 8.65683672624223e-06
6.80097156736677 8.71924804248455e-06
6.81097299614231 8.7835999425436e-06
6.82097442491785 8.84983463824604e-06
6.83097585369338 8.91683937615795e-06
6.84097728246892 8.98476158463715e-06
6.85097871124446 9.05456281209706e-06
6.86098014002 9.12658263012074e-06
6.87098156879554 9.19998176195061e-06
6.88098299757108 9.27439950739845e-06
6.89098442634662 9.34986367978539e-06
6.90098585512216 9.42640395474614e-06
6.9109872838977 9.50404613724481e-06
6.92098871267324 9.58282296885731e-06
6.93099014144878 9.66276406693695e-06
6.94099157022432 9.74390923354058e-06
6.95099299899986 9.82629755810385e-06
6.9609944277754 9.91079632223376e-06
6.97099585655094 9.99814781740115e-06
6.98099728532647 1.00868987160445e-05
6.99099871410201 1.01771073308429e-05


==> dynROM14.txt <==
Timing Error
0 0
0.0100014287755394 8.06279359410392e-13
0.0200028575510787 3.2284037784027e-12
0.0300042863266181 7.27541985944041e-12
0.0400057151021575 1.29633950833947e-11
0.0500071438776968 2.03150730568837e-11
0.0600085726532362 2.93609951617998e-11
0.0700100014287755 4.01402223624376e-11
0.0800114302043149 5.27015130232681e-11
0.0900128589798543 6.71045627787568e-11
0.100014287755394 8.34214486510865e-11
0.110015716530933 1.01738691972665e-10
0.120017145306472 1.22158275718923e-10
0.130018574082012 1.44800093241715e-10
0.140020002857551 1.69832098997301e-10
0.15002143163309 1.97399485365028e-10
0.16002286040863 2.27690988650356e-10
0.170024289184169 2.60902358297992e-10
0.180025717959709 2.97219489947402e-10
0.190027146735248 3.36816435883241e-10
0.200028575510787 3.79832966063778e-10
0.210030004286327 4.26446069820055e-10
0.220031433061866 4.76493786346705e-10
0.230032861837405 5.2980186985206e-10
0.240034290612945 5.84995046354778e-10
0.250035719388484 6.39912905088758e-10
0.260037148164023 6.91344131734835e-10
0.270038576939563 7.33284716039798e-10
0.280040005715102 7.5973093444055e-10
0.290041434490642 7.62806273557317e-10
0.300042863266181 7.41998994537903e-10
0.31004429204172 7.24046214042598e-10
0.32004572081726 8.20739010451231e-10
0.330047149592799 1.06082725315509e-09
0.340048578368338 1.46927899623797e-09
0.350050007143878 1.98194100298204e-09
0.360051435919417 2.57533663986404e-09
0.370052864694956 3.23114808502257e-09
0.380054293470496 3.90861309609645e-09
0.390055722246035 4.5736836877916e-09
0.400057151021575 5.2439248937614e-09
0.410058579797114 5.98856950328654e-09
0.420060008572653 6.82621864999327e-09
0.430061437348193 7.90282267282878e-09
0.440062866123732 9.11639478860654e-09
0.450064294899271 1.05947031945076e-08
0.460065723674811 1.21710201126287e-08
0.47006715245035 1.37472152116124e-08
0.480068581225889 1.53026446827294e-08
0.490070010001429 1.68213768570593e-08
0.500071438776968 1.83295027226466e-08
0.510072867552507 1.9784610507325e-08
0.520074296328047 2.11672467567584e-08
0.530075725103586 2.25049754351649e-08
0.540077153879126 2.37835131549864e-08
0.550078582654665 2.50357754656019e-08
0.560080011430204 2.62301013285667e-08
0.570081440205744 2.73648957739931e-08
0.580082868981283 2.84549374796064e-08
0.590084297756822 2.94659195642964e-08
0.600085726532362 3.04534599052703e-08
0.610087155307901 3.13657346137412e-08
0.62008858408344 3.22340118553786e-08
0.63009001285898 3.30261994626043e-08
0.640091441634519 3.37535714604289e-08
0.650092870410059 3.44777470161672e-08
0.660094299185598 3.51567255043332e-08
0.670095727961137 3.57860640892325e-08
0.680097156736677 3.63722041115265e-08
0.690098585512216 3.69110202068091e-08
0.700100014287755 3.74236209284159e-08
0.710101443063295 3.79319735716416e-08
0.720102871838834 3.85513933744889e-08
0.730104300614373 3.92015908849571e-08
0.740105729389913 3.98667359763282e-08
0.750107158165452 4.05364007076956e-08
0.760108586940992 4.12369135581825e-08
0.770110015716531 4.19394184548465e-08
0.78011144449207 4.26985226160367e-08
0.79011287326761 4.35289435443835e-08
0.800114302043149 4.43660527637535e-08
0.810115730818688 4.52111544331318e-08
0.820117159594228 4.6113274489679e-08
0.830118588369767 4.70901124417182e-08
0.840120017145306 4.80885726603582e-08
0.850121445920846 4.90917834824368e-08
0.860122874696385 5.00972836194179e-08
0.870124303471925 5.11397727834191e-08
0.880125732247464 5.2220755704174e-08
0.890127161023003 5.32981308502827e-08
0.900128589798543 5.43805752292805e-08
0.910130018574082 5.54482852946837e-08
0.920131447349621 5.65015571681684e-08
0.930132876125161 5.75751255094788e-08
0.9401343049007 5.86236695767046e-08
0.950135733676239 5.96377939283655e-08
0.960137162451779 6.06315504213188e-08
0.970138591227318 6.15856236324332e-08
0.980140020002858 6.24815788586098e-08
0.990141448778397 6.33140675591633e-08
1.00014287755394 6.40775778903614e-08
1.01014430632948 6.47590440566291e-08
1.02014573510501 6.5341753447376e-08
1.03014716388055 6.58207796749773e-08
1.04014859265609 6.62059766474146e-08
1.05015002143163 6.64754569566358e-08
1.06015145020717 6.66362007836632e-08
1.07015287898271 6.67111039383738e-08
1.08015430775825 6.66601985132103e-08
1.09015573653379 6.65201108897147e-08
1.10015716530933 6.62588014683573e-08
1.11015859408487 6.59429165281628e-08
1.12016002286041 6.54947294426301e-08
1.13016145163595 6.49359412975195e-08
1.14016288041149 6.43511037215706e-08
1.15016430918703 6.37820281922569e-08
1.16016573796257 6.31747369162391e-08
1.17016716673811 6.25745094708803e-08
1.18016859551364 6.20472881914823e-08
1.19017002428918 6.16884571595321e-08
1.20017145306472 6.14183670145817e-08
1.21017288184026 6.1198969507385e-08
1.2201743106158 6.11711880941648e-08
1.23017573939134 6.13057612479344e-08
1.24017716816688 6.14996769330163e-08
1.25017859694242 6.17996452278631e-08
1.26018002571796 6.23010750416254e-08
1.2701814544935 6.28617258868575e-08
1.28018288326904 6.34780813026239e-08
1.29018431204458 6.41497181296835e-08
1.30018574082012 6.49223886005435e-08
1.31018716959566 6.5736714587035e-08
1.3201885983712 6.6592737633716e-08
1.33019002714674 6.74927824955755e-08
1.34019145592227 6.84446522563482e-08
1.35019288469781 6.94455633184543e-08
1.36019431347335 7.04921990078382e-08
1.37019574224889 7.15789741026714e-08
1.38019717102443 7.27028913082891e-08
1.39019859979997 7.38600944980975e-08
1.40020002857551 7.50480889049854e-08
1.41020145735105 7.62652297793772e-08
1.42020288612659 7.75103406251872e-08
1.43020431490213 7.87797410087407e-08
1.44020574367767 8.00701011653316e-08
1.45020717245321 8.14586325693427e-08
1.46020860122875 8.29168242446483e-08
1.47021003000429 8.43977171535904e-08
1.48021145877983 8.59037101016776e-08
1.49021288755537 8.74232035432833e-08
1.5002143163309 8.8970995207608e-08
1.51021574510644 9.05449650992773e-08
1.52021717388198 9.21291115846503e-08
1.53021860265752 9.37020494151084e-08
1.54022003143306 9.52975628708209e-08
1.5502214602086 9.68971938986166e-08
1.56022288898414 9.84819158255756e-08
1.57022431775968 1.0010986803312e-07
1.58022574653522 1.01729683798085e-07
1.59022717531076 1.03345323111769e-07
1.6002286040863 1.04933888496273e-07
1.61023003286184 1.06510747235843e-07
1.62023146163738 1.08059358259612e-07
1.63023289041292 1.09596391271518e-07
1.64023431918846 1.11140620782319e-07
1.65023574796399 1.12690096882347e-07
1.66023717673953 1.14218522394671e-07
1.67023860551507 1.15726398642147e-07
1.68024003429061 1.17221218875234e-07
1.69024146306615 1.18704412479445e-07
1.70024289184169 1.20188152672082e-07
1.71024432061723 1.21673662024349e-07
1.72024574939277 1.23155153264678e-07
1.73024717816831 1.24630770789639e-07
1.74024860694385 1.26118959809916e-07
1.75025003571939 1.27605025097963e-07
1.76025146449493 1.29095854571746e-07
1.77025289327047 1.30625300976325e-07
1.78025432204601 1.32165646317573e-07
1.79025575082155 1.33705739704094e-07
1.80025717959709 1.35261391559121e-07
1.81025860837262 1.36831259520199e-07
1.82026003714816 1.38420313539727e-07
1.8302614659237 1.40032179289642e-07
1.84026289469924 1.41665802057324e-07
1.85026432347478 1.43328448046766e-07
1.86026575225032 1.45018530508013e-07
1.87026718102586 1.46747310208308e-07
1.8802686098014 1.48523855561968e-07
1.89027003857694 1.50348249569231e-07
1.90027146735248 1.52244861557281e-07
1.91027289612802 1.54200925562038e-07
1.92027432490356 1.56223440599695e-07
1.9302757536791 1.58306775151943e-07
1.94027718245464 1.60494465181403e-07
1.95027861123018 1.62767664946913e-07
1.96028004000572 1.65116021587488e-07
1.97028146878125 1.67548523945807e-07
1.98028289755679 1.70046906750984e-07
1.99028432633233 1.72623164567272e-07
2.00028575510787 1.75282377367852e-07
2.01028718388341 1.78013956918965e-07
2.02028861265895 1.8082630969204e-07
2.03029004143449 1.83715446209847e-07
2.04029147021003 1.86660817418976e-07
2.05029289898557 1.89679704073849e-07
2.06029432776111 1.92772137075745e-07
2.07029575653665 1.95910750898146e-07
2.08029718531219 1.99095368912722e-07
2.09029861408773 2.02335763370467e-07
2.10030004286327 2.05610729043653e-07
2.11030147163881 2.08908229969316e-07
2.12030290041434 2.12249907840606e-07
2.13030432918988 2.15625813966141e-07
2.14030575796542 2.19030694136901e-07
2.15030718674096 2.22437284619656e-07
2.1603086155165 2.25866637220014e-07
2.17031004429204 2.2928665520399e-07
2.18031147306758 2.32675414250632e-07
2.19031290184312 2.36053096796869e-07
2.20031433061866 2.394265520867e-07
2.2103157593942 2.42816210481509e-07
2.22031718816974 2.46172696567055e-07
2.23031861694528 2.49568775772161e-07
2.24032004572082 2.52936103298583e-07
2.25032147449636 2.56232718985933e-07
2.2603229032719 2.59516808282628e-07
2.27032433204744 2.62865279664651e-07
2.28032576082297 2.66245611051305e-07
2.29032718959851 2.6958014274849e-07
2.30032861837405 2.72885563677947e-07
2.31033004714959 2.76134168432491e-07
2.32033147592513 2.79252593451581e-07
2.33033290470067 2.82255184264245e-07
2.34033433347621 2.85208510421719e-07
2.35033576225175 2.88028153205363e-07
2.36033719102729 2.90726892470642e-07
2.37033861980283 2.93416695434607e-07
2.38034004857837 2.96013020612307e-07
2.39034147735391 2.98444683703416e-07
2.40034290612945 3.00788252825072e-07
2.41034433490499 3.0308957245844e-07
2.42034576368053 3.05182337057833e-07
2.43034719245607 3.07202294938099e-07
2.4403486212316 3.09197940100853e-07
2.45035005000714 3.10964745184662e-07
2.46035147878268 3.12644381039375e-07
2.47035290755822 3.14309944216333e-07
2.48035433633376 3.15812340849708e-07
2.4903557651093 3.17201971333935e-07
2.50035719388484 3.18601070747717e-07
2.51035862266038 3.19795037623531e-07
2.52036005143592 3.20836020141467e-07
2.53036148021146 3.21961489711231e-07
2.540362908987 3.22817000252789e-07
2.55036433776254 3.23570271050894e-07
2.56036576653808 3.24450696897788e-07
2.57036719531362 3.25062932256548e-07
2.58036862408916 3.25651086933091e-07
2.59037005286469 3.26379597165215e-07
2.60037148164023 3.26771513078385e-07
2.61037291041577 3.27224449774852e-07
2.62037433919131 3.27684328293763e-07
2.63037576796685 3.27806884871393e-07
2.64037719674239 3.28056850346719e-07
2.65037862551793 3.28308294868773e-07
2.66038005429347 3.28257191472267e-07
2.67038148306901 3.28608066602235e-07
2.68038291184455 3.28806647968241e-07
2.69038434062009 3.287504285176e-07
2.70038576939563 3.29100727012148e-07
2.71038719817117 3.29127003883984e-07
2.72038862694671 3.2924659927222e-07
2.73039005572225 3.29824768043458e-07
2.74039148449779 3.29975618920668e-07
2.75039291327332 3.30342512622972e-07
2.76039434204886 3.30517678068899e-07
2.7703957708244 3.30642325110379e-07
2.78039719959994 3.31094107947681e-07
2.79039862837548 3.31182199928463e-07
2.80040005715102 3.31740362000357e-07
2.81040148592656 3.319608702015e-07
2.8204029147021 3.32893306769229e-07
2.83040434347764 3.33716154292764e-07
2.84040577225318 3.34722288878416e-07
2.85040720102872 3.35773057767432e-07
2.86040862980426 3.36748862139448e-07
2.8704100585798 3.38364202744108e-07
2.88041148735534 3.3986619369637e-07
2.89041291613088 3.41731692768472e-07
2.90041434490642 3.43578417379184e-07
2.91041577368195 3.45422358649837e-07
2.92041720245749 3.47544992217102e-07
2.93041863123303 3.49490086160043e-07
2.94042006000857 3.52131354041011e-07
2.95042148878411 3.54108757251119e-07
2.96042291755965 3.56847368229285e-07
2.97042434633519 3.59221682507674e-07
2.98042577511073 3.61630563860249e-07
2.99042720388627 3.64569559700918e-07
3.00042863266181 3.6681781038269e-07
3.01043006143735 3.69670898770752e-07
3.02043149021289 3.72640328345514e-07
3.03043291898843 3.75112271750332e-07
3.04043434776397 3.78467887505354e-07
3.05043577653951 3.81908986439929e-07
3.06043720531504 3.84903908336565e-07
3.07043863409058 3.88314218032435e-07
3.08044006286612 3.91960375297627e-07
3.09044149164166 3.95397386040078e-07
3.1004429204172 3.9896745230758e-07
3.11044434919274 4.03090502752152e-07
3.12044577796828 4.07175993526639e-07
3.13044720674382 4.11053369883644e-07
3.14044863551936 4.15301647845607e-07
3.1504500642949 4.2008342275804e-07
3.16045149307044 4.24932220444816e-07
3.17045292184598 4.29755720979671e-07
3.18045435062152 4.34623045619528e-07
3.19045577939706 4.38970266804961e-07
3.2004572081726 4.42847696171772e-07
3.21045863694814 4.46315002223574e-07
3.22046006572367 4.49560162510628e-07
3.23046149449921 4.53451867905325e-07
3.24046292327475 4.57181682654063e-07
3.25046435205029 4.59837815470979e-07
3.26046578082583 4.62325405613212e-07
3.27046720960137 4.65113440812663e-07
3.28046863837691 4.67250232500675e-07
3.29047006715245 4.68974072989625e-07
3.30047149592799 4.70564888490901e-07
3.31047292470353 4.71905182268974e-07
3.32047435347907 4.72214045450899e-07
3.33047578225461 4.73111436118037e-07
3.34047721103015 4.72788962326773e-07
3.35047863980569 4.7263144573454e-07
3.36048006858123 4.72400074659796e-07
3.37048149735677 4.71163780899772e-07
3.3804829261323 4.70424706935341e-07
3.39048435490784 4.68474961845193e-07
3.40048578368338 4.67527380259931e-07
3.41048721245892 4.65324403119075e-07
3.42048864123446 4.63434946954356e-07
3.43049007001 4.61115237439914e-07
3.44049149878554 4.58865957610231e-07
3.45049292756108 4.57407383721751e-07
3.46049435633662 4.55144419591227e-07
3.47049578511216 4.54320419246985e-07
3.4804972138877 4.53144806817766e-07
3.49049864266324 4.52890202857392e-07
3.50050007143878 4.52447173520939e-07
3.51050150021432 4.53224687332298e-07
3.52050292898986 4.54383557062579e-07
3.5305043577654 4.5712483223494e-07
3.54050578654093 4.60169457112842e-07
3.55050721531647 4.64124288493771e-07
3.56050864409201 4.69549770287337e-07
3.57051007286755 4.74610623892896e-07
3.58051150164309 4.81665417279427e-07
3.59051293041863 4.89598942440503e-07
3.60051435919417 4.98055699796641e-07
3.61051578796971 5.08059535961719e-07
3.62051721674525 5.17263446496829e-07
3.63051864552079 5.26359040990878e-07
3.64052007429633 5.36059328949035e-07
3.65052150307187 5.46227526207948e-07
3.66052293184741 5.55888691320375e-07
3.67052436062295 5.66780181256009e-07
3.68052578939849 5.77364398935864e-07
3.69052721817402 5.87830299515106e-07
3.70052864694956 5.97603975948685e-07
3.7105300757251 6.06883923650456e-07
3.72053150450064 6.16300845583338e-07
3.73053293327618 6.25586733854136e-07
3.74053436205172 6.35938041425919e-07
3.75053579082726 6.45421982116715e-07
3.7605372196028 6.54704590804894e-07
3.77053864837834 6.62730931227992e-07
3.78054007715388 6.70331611865342e-07
3.79054150592942 6.77552456026192e-07
3.80054293470496 6.84203752995791e-07
3.8105443634805 6.90984952110405e-07
3.82054579225604 6.97236998543823e-07
3.83054722103158 7.02940680678717e-07
3.84054864980712 7.08472773425098e-07
3.85055007858265 7.13513915690951e-07
3.86055150735819 7.17957151816457e-07
3.87055293613373 7.22142474307254e-07
3.88055436490927 7.26163602589549e-07
3.89055579368481 7.29861660738537e-07
3.90055722246035 7.33263154333656e-07
3.91055865123589 7.36380373728244e-07
3.92056008001143 7.39223870095989e-07
3.93056150878697 7.42188524400765e-07
3.94056293756251 7.45363951645299e-07
3.95056436633805 7.48624357114348e-07
3.96056579511359 7.52433194352489e-07
3.97056722388913 7.56663829317715e-07
3.98056865266467 7.60532281289471e-07
3.99057008144021 7.63490142274061e-07
4.00057151021575 7.65568142124928e-07
4.01057293899128 7.67468907992605e-07
4.02057436776682 7.69321518508586e-07
4.03057579654236 7.72054354574398e-07
4.0405772253179 7.75859652621167e-07
4.05057865409344 7.80228470664041e-07
4.06058008286898 7.84532449589864e-07
4.07058151164452 7.89329083524212e-07
4.08058294042006 7.94210866514546e-07
4.0905843691956 7.98474660533781e-07
4.10058579797114 8.0206545513733e-07
4.11058722674668 8.05411298559574e-07
4.12058865552222 8.09603887218771e-07
4.13059008429776 8.13954515447357e-07
4.1405915130733 8.18240921855317e-07
4.15059294184884 8.23760735723622e-07
4.16059437062438 8.29354951358845e-07
4.17059579939991 8.35139310884129e-07
4.18059722817545 8.42033092985486e-07
4.19059865695099 8.48044363668273e-07
4.20060008572653 8.55304092283265e-07
4.21060151450207 8.61262484000242e-07
4.22060294327761 8.68059651581741e-07
4.23060437205315 8.74552012421224e-07
4.24060580082869 8.81689573680141e-07
4.25060722960423 8.88160095541706e-07
4.26060865837977 8.9572744216752e-07
4.27061008715531 9.03126170605017e-07
4.28061151593085 9.10855316658786e-07
4.29061294470639 9.19050651959069e-07
4.30061437348193 9.26946110956506e-07
4.31061580225747 9.35356769616271e-07
4.320617231033 9.44003850153954e-07
4.33061865980854 9.52454617806936e-07
4.34062008858408 9.61308236155567e-07
4.35062151735962 9.70430268258237e-07
4.36062294613516 9.79126695530987e-07
4.3706243749107 9.87694660006921e-07
4.38062580368624 9.96559265684749e-07
4.39062723246178 1.00503735033096e-06
4.40062866123732 1.01284467719234e-06
4.41063009001286 1.02010775503325e-06
4.4206315187884 1.02555180945601e-06
4.43063294756394 1.02878500014537e-06
4.44063437633948 1.03257055135729e-06
4.45063580511502 1.03560649817838e-06
4.46063723389056 1.03812047176887e-06
4.4706386626661 1.03897023701381e-06
4.48064009144163 1.04332131093178e-06
4.49064152021717 1.04500852981631e-06
4.50064294899271 1.05118883228034e-06
4.51064437776825 1.05630000843483e-06
4.52064580654379 1.06366906743302e-06
4.53064723531933 1.07072175065113e-06
4.54064866409487 1.07743794727318e-06
4.55065009287041 1.08458456718324e-06
4.56065152164595 1.09011170578284e-06
4.57065295042149 1.09404984732432e-06
4.58065437919703 1.09935809257215e-06
4.59065580797257 1.10330694915927e-06
4.60065723674811 1.10624376595706e-06
4.61065866552365 1.11060598489841e-06
4.62066009429919 1.11219350786825e-06
4.63066152307472 1.11696164699181e-06
4.64066295185026 1.12072690968145e-06
4.6506643806258 1.12932976410542e-06
4.66066580940134 1.13747798848928e-06
4.67066723817688 1.15015407624759e-06
4.68066866695242 1.16477477662217e-06
4.69067009572796 1.18146157952222e-06
4.7006715245035 1.19877769278715e-06
4.71067295327904 1.21832758848594e-06
4.72067438205458 1.23827062173716e-06
4.73067581083012 1.25506807105911e-06
4.74067723960566 1.27303000854356e-06
4.7506786683812 1.29133703541988e-06
4.76068009715674 1.3078641800126e-06
4.77068152593228 1.32368729022181e-06
4.78068295470782 1.34055149996917e-06
4.79068438348336 1.35767808521622e-06
4.80068581225889 1.37448717249332e-06
4.81068724103443 1.39216954550082e-06
4.82068866980997 1.41125387699528e-06
4.83069009858551 1.4278352314289e-06
4.84069152736105 1.44322957940062e-06
4.85069295613659 1.45902681816793e-06
4.86069438491213 1.47452566869751e-06
4.87069581368767 1.49151929442518e-06
4.88069724246321 1.5087328176843e-06
4.89069867123875 1.52421175044763e-06
4.90070010001429 1.53808889372694e-06
4.91070152878983 1.55195824679281e-06
4.92070295756537 1.56617379240913e-06
4.93070438634091 1.58129221221514e-06
4.94070581511644 1.59762112546021e-06
4.95070724389198 1.61546125017232e-06
4.96070867266752 1.63210682617742e-06
4.97071010144306 1.64832977132984e-06
4.9807115302186 1.66374392682836e-06
4.99071295899414 1.67839681073358e-06
5.00071438776968 1.69429096858487e-06
5.01071581654522 1.71089839675562e-06
5.02071724532076 1.72806833184617e-06
5.0307186740963 1.74686093948772e-06
5.04072010287184 1.76591334636077e-06
5.05072153164738 1.78591622601589e-06
5.06072296042292 1.80543331214802e-06
5.07072438919846 1.82386910227252e-06
5.080725817974 1.84223081423197e-06
5.09072724674954 1.85803047898875e-06
5.10072867552508 1.87387830348548e-06
5.11073010430061 1.88838835372304e-06
5.12073153307615 1.90322147423549e-06
5.13073296185169 1.91876689114982e-06
5.14073439062723 1.93621255309911e-06
5.15073581940277 1.95497509781699e-06
5.16073724817831 1.97580755701405e-06
5.17073867695385 1.99721646233352e-06
5.18074010572939 2.02079504568239e-06
5.19074153450493 2.04437872841409e-06
5.20074296328047 2.06634063008976e-06
5.21074439205601 2.08693888652854e-06
5.22074582083155 2.10762784745943e-06
5.23074724960709 2.13140581009516e-06
5.24074867838263 2.15760672779776e-06
5.25075010715817 2.1872266902321e-06
5.2607515359337 2.21669395137078e-06
5.27075296470924 2.24560648483685e-06
5.28075439348478 2.2732334783253e-06
5.29075582226032 2.29901091708377e-06
5.30075725103586 2.32319843027045e-06
5.3107586798114 2.34686712848673e-06
5.32076010858694 2.36879490630936e-06
5.33076153736248 2.39227888919479e-06
5.34076296613802 2.41793004206678e-06
5.35076439491356 2.44984424670881e-06
5.3607658236891 2.48661194820478e-06
5.37076725246464 2.52998162621529e-06
5.38076868124018 2.57543433571182e-06
5.39077011001572 2.61989315397148e-06
5.40077153879126 2.66150310802218e-06
5.4107729675668 2.69529651072479e-06
5.42077439634233 2.72470635140405e-06
5.43077582511787 2.75687322883897e-06
5.44077725389341 2.7933901982462e-06
5.45077868266895 2.83280065241941e-06
5.46078011144449 2.87175359747291e-06
5.47078154022003 2.90627484926023e-06
5.48078296899557 2.93974999995456e-06
5.49078439777111 2.96850576088622e-06
5.50078582654665 2.99557650892307e-06
5.51078725532219 3.0181822229277e-06
5.52078868409773 3.03932671549301e-06
5.53079011287327 3.05639903214516e-06
5.54079154164881 3.0682195273479e-06
5.55079297042435 3.07544827302513e-06
5.56079439919989 3.08080475698679e-06
5.57079582797543 3.08815992517688e-06
5.58079725675096 3.10351246455036e-06
5.5907986855265 3.12285804827631e-06
5.60080011430204 3.14389583704591e-06
5.61080154307758 3.16596928146206e-06
5.62080297185312 3.18521295676143e-06
5.63080440062866 3.20319131053475e-06
5.6408058294042 3.22261412996232e-06
5.65080725817974 3.24222438423126e-06
5.66080868695528 3.26314938459916e-06
5.67081011573082 3.28496600654192e-06
5.68081154450636 3.30593139498613e-06
5.6908129732819 3.326834264763e-06
5.70081440205744 3.34845740486978e-06
5.71081583083298 3.37204959211045e-06
5.72081725960852 3.39721198897139e-06
5.73081868838405 3.4202911176784e-06
5.74082011715959 3.44516169658576e-06
5.75082154593513 3.47994203845008e-06
5.76082297471067 3.51353282475958e-06
5.77082440348621 3.53807489696939e-06
5.78082583226175 3.57107653940217e-06
5.79082726103729 3.61197906569544e-06
5.80082868981283 3.63683201104977e-06
5.81083011858837 3.66482599921948e-06
5.82083154736391 3.69798337601872e-06
5.83083297613945 3.72279172490381e-06
5.84083440491499 3.76465619900581e-06
5.85083583369053 3.79849702137664e-06
5.86083726246607 3.82467281644866e-06
5.87083869124161 3.86896129402245e-06
5.88084012001715 3.90923915324004e-06
5.89084154879269 3.94448057409904e-06
5.90084297756822 3.99360770432245e-06
5.91084440634376 4.04166581210061e-06
5.9208458351193 4.08116602940711e-06
5.93084726389484 4.12251529552071e-06
5.94084869267038 4.16693106395227e-06
5.95085012144592 4.21059548154372e-06
5.96085155022146 4.25458323193389e-06
5.970852978997 4.30033398963338e-06
5.98085440777254 4.34298253110084e-06
5.99085583654808 4.38462684176606e-06
6.00085726532362 4.43067967305498e-06
6.01085869409916 4.48190591232812e-06
6.0208601228747 4.53109751318968e-06
6.03086155165024 4.57762434642296e-06
6.04086298042577 4.62559075662318e-06
6.05086440920131 4.67266774937107e-06
6.06086583797685 4.71952150514294e-06
6.07086726675239 4.76918727481802e-06
6.08086869552793 4.82495859031409e-06
6.09087012430347 4.88299682106038e-06
6.10087155307901 4.93885965059929e-06
6.11087298185455 4.98930653796317e-06
6.12087441063009 5.03861736059098e-06
6.13087583940563 5.09036108536177e-06
6.14087726818117 5.14332389843397e-06
6.15087869695671 5.19367819447152e-06
6.16088012573225 5.244608932812e-06
6.17088155450779 5.29411712652927e-06
6.18088298328333 5.34307960800231e-06
6.19088441205887 5.3928626778481e-06
6.20088584083441 5.44064478332639e-06
6.21088726960994 5.48827920125229e-06
6.22088869838548 5.53650877364308e-06
6.23089012716102 5.58404269620955e-06
6.24089155593656 5.63059524002724e-06
6.2508929847121 5.67355385623471e-06
6.26089441348764 5.71556932565123e-06
6.27089584226318 5.75760735579493e-06
6.28089727103872 5.80107904842969e-06
6.29089869981426 5.84555875495595e-06
6.3009001285898 5.88828258865103e-06
6.31090155736534 5.93169892888448e-06
6.32090298614088 5.97665576407352e-06
6.33090441491642 6.01932504144232e-06
6.34090584369196 6.06085299314247e-06
6.3509072724675 6.10449371565746e-06
6.36090870124303 6.14886857592e-06
6.37091013001857 6.19383107673002e-06
6.38091155879411 6.24094541165947e-06
6.39091298756965 6.28986021984735e-06
6.40091441634519 6.34069113489146e-06
6.41091584512073 6.39547113620145e-06
6.42091727389627 6.45327757674948e-06
6.43091870267181 6.51092510723705e-06
6.44092013144735 6.56800520116101e-06
6.45092156022289 6.62620144544219e-06
6.46092298899843 6.68753760255055e-06
6.47092441777397 6.75162282027407e-06
6.48092584654951 6.81746525210414e-06
6.49092727532505 6.88336799137695e-06
6.50092870410059 6.94908204910399e-06
6.51093013287613 7.01663469151091e-06
6.52093156165166 7.08835961253261e-06
6.5309329904272 7.16286739267644e-06
6.54093441920274 7.23545251587312e-06
6.55093584797828 7.30797399583606e-06
6.56093727675382 7.38362348752249e-06
6.57093870552936 7.46252811118834e-06
6.5809401343049 7.54203133938854e-06
6.59094156308044 7.61981578449744e-06
6.60094299185598 7.69644067944672e-06
6.61094442063152 7.77873272892672e-06
6.62094584940706 7.85967302592015e-06
6.6309472781826 7.93674990232213e-06
6.64094870695814 8.01636807550375e-06
6.65095013573368 8.09672275793171e-06
6.66095156450922 8.18052435594653e-06
6.67095299328475 8.26363050118371e-06
6.68095442206029 8.34415348456088e-06
6.69095585083583 8.42872078256802e-06
6.70095727961137 8.51057863033153e-06
6.71095870838691 8.59626097704091e-06
6.72096013716245 8.68547155514335e-06
6.73096156593799 8.76805250123146e-06
6.74096299471353 8.85035414128161e-06
6.75096442348907 8.93643847426418e-06
6.76096585226461 9.02001708911635e-06
6.77096728104015 9.10195993604858e-06
6.78096870981569 9.18901335741187e-06
6.79097013859123 9.27566827900272e-06
6.80097156736677 9.35878648562846e-06
6.81097299614231 9.4445727079298e-06
6.82097442491785 9.53299349614536e-06
6.83097585369338 9.61862177700411e-06
6.84097728246892 9.70022957825192e-06
6.85097871124446 9.7811121438223e-06
6.86098014002 9.8647663942382e-06
6.87098156879554 9.94978895738999e-06
6.88098299757108 1.0035743994282e-05
6.89098442634662 1.01235998376658e-05
6.90098585512216 1.02092126016998e-05
6.9109872838977 1.02927572634594e-05
6.92098871267324 1.03789484209437e-05
6.93099014144878 1.04697214155848e-05
6.94099157022432 1.05619936779375e-05
6.95099299899986 1.06536392399871e-05
6.9609944277754 1.07458663504069e-05
6.97099585655094 1.08402711496195e-05
6.98099728532647 1.09379308967675e-05
6.99099871410201 1.10370633658978e-05


==> dynROM16.txt <==
Timing Error
0 0
0.0100014287755394 4.59458451181265e-13
0.0200028575510787 1.83993400136755e-12
0.0300042863266181 4.14864261936545e-12
0.0400057151021575 7.39798782984956e-12
0.0500071438776968 1.16047087267001e-11
0.0600085726532362 1.67892167312666e-11
0.0700100014287755 2.29802050414483e-11
0.0800114302043149 3.02192628946209e-11
0.0900128589798543 3.85294302119882e-11
0.100014287755394 4.79548951673292e-11
0.110015716530933 5.85353452722673e-11
0.120017145306472 7.02955326954096e-11
0.130018574082012 8.33372535489042e-11
0.140020002857551 9.7735638321987e-11
0.15002143163309 1.13410966691585e-10
0.16002286040863 1.3051709493579e-10
0.170024289184169 1.48916933957488e-10
0.180025717959709 1.68597242180027e-10
0.190027146735248 1.89559361414277e-10
0.200028575510787 2.11315074264298e-10
0.210030004286327 2.3316248655952e-10
0.220031433061866 2.54563316148486e-10
0.230032861837405 2.75709244290073e-10
0.240034290612945 2.95948848053008e-10
0.250035719388484 3.15118430421882e-10
0.260037148164023 3.33720513509639e-10
0.270038576939563 3.51687898412342e-10
0.280040005715102 3.68209039541408e-10
0.290041434490642 3.83838940365293e-10
0.300042863266181 3.99365859030395e-10
0.31004429204172 4.13653707041019e-10
0.32004572081726 4.26646925753432e-10
0.330047149592799 4.38093913698558e-10
0.340048578368338 4.47763647880121e-10
0.350050007143878 4.55384598072585e-10
0.360051435919417 4.60679639061219e-10
0.370052864694956 4.63568870015661e-10
0.380054293470496 4.64037769003058e-10
0.390055722246035 4.62277586908825e-10
0.400057151021575 4.58644053138361e-10
0.410058579797114 4.53588045179664e-10
0.420060008572653 4.48692533452548e-10
0.430061437348193 4.48615004079512e-10
0.440062866123732 4.50633933690718e-10
0.450064294899271 4.56400021278098e-10
0.460065723674811 4.68042435139808e-10
0.47006715245035 4.85380792637243e-10
0.480068581225889 5.10747670167344e-10
0.490070010001429 5.47115424225102e-10
0.500071438776968 5.97500105386127e-10
0.510072867552507 6.64192306190969e-10
0.520074296328047 7.50128870600977e-10
0.530075725103586 8.56880494830575e-10
0.540077153879126 9.82493344733881e-10
0.550078582654665 1.12739583846062e-09
0.560080011430204 1.29633081863205e-09
0.570081440205744 1.48875460657724e-09
0.580082868981283 1.70550431246844e-09
0.590084297756822 1.93695219956944e-09
0.600085726532362 2.18708533861148e-09
0.610087155307901 2.45422182919427e-09
0.62008858408344 2.7213724594848e-09
0.63009001285898 2.97927123511434e-09
0.640091441634519 3.22780687503841e-09
0.650092870410059 3.46973618208615e-09
0.660094299185598 3.69256792437645e-09
0.670095727961137 3.91084325882623e-09
0.680097156736677 4.12094362405249e-09
0.690098585512216 4.2974330697298e-09
0.700100014287755 4.4487087573886e-09
0.710101443063295 4.57386014767574e-09
0.720102871838834 4.69396216309514e-09
0.730104300614373 4.8464357667999e-09
0.740105729389913 4.98637415021561e-09
0.750107158165452 5.16512729411278e-09
0.760108586940992 5.44035073858861e-09
0.770110015716531 5.73100778227481e-09
0.78011144449207 6.08807858906032e-09
0.79011287326761 6.47500456776796e-09
0.800114302043149 6.90984718185641e-09
0.810115730818688 7.3505841105377e-09
0.820117159594228 7.83064521855145e-09
0.830118588369767 8.33479606558958e-09
0.840120017145306 8.84292494543926e-09
0.850121445920846 9.33507935863907e-09
0.860122874696385 9.83482859475049e-09
0.870124303471925 1.03322194999276e-08
0.880125732247464 1.08369743114414e-08
0.890127161023003 1.13033255134947e-08
0.900128589798543 1.17408176354758e-08
0.910130018574082 1.21378133436223e-08
0.920131447349621 1.24962336344749e-08
0.930132876125161 1.28234951526404e-08
0.9401343049007 1.3154739930362e-08
0.950135733676239 1.34704868723536e-08
0.960137162451779 1.37590771008132e-08
0.970138591227318 1.40013959629109e-08
0.980140020002858 1.41947178530259e-08
0.990141448778397 1.43515845576638e-08
1.00014287755394 1.44931191200935e-08
1.01014430632948 1.46285643650234e-08
1.02014573510501 1.47452541608412e-08
1.03014716388055 1.48318910531657e-08
1.04014859265609 1.4912570830973e-08
1.05015002143163 1.49785317467755e-08
1.06015145020717 1.5018114017144e-08
1.07015287898271 1.5057158845585e-08
1.08015430775825 1.5095195702032e-08
1.09015573653379 1.51273666530733e-08
1.10015716530933 1.51605394150621e-08
1.11015859408487 1.52173468813475e-08
1.12016002286041 1.52835917268188e-08
1.13016145163595 1.53598078966728e-08
1.14016288041149 1.5507881677484e-08
1.15016430918703 1.5735607314149e-08
1.16016573796257 1.60597623175246e-08
1.17016716673811 1.64348181312291e-08
1.18016859551364 1.68660122224277e-08
1.19017002428918 1.73293829358994e-08
1.20017145306472 1.77845693776582e-08
1.21017288184026 1.82864576552241e-08
1.2201743106158 1.87763385107552e-08
1.23017573939134 1.93210162896299e-08
1.24017716816688 1.98773923301575e-08
1.25017859694242 2.04304072846675e-08
1.26018002571796 2.10240152890951e-08
1.2701814544935 2.16389733052133e-08
1.28018288326904 2.2266701554494e-08
1.29018431204458 2.29855556829118e-08
1.30018574082012 2.37883819307085e-08
1.31018716959566 2.46732077841339e-08
1.3201885983712 2.56307044800211e-08
1.33019002714674 2.67095492139892e-08
1.34019145592227 2.79736178206434e-08
1.35019288469781 2.95260156230692e-08
1.36019431347335 3.14747821447984e-08
1.37019574224889 3.41137728646565e-08
1.38019717102443 3.78904852268988e-08
1.39019859979997 4.28134583200737e-08
1.40020002857551 5.00186553032941e-08
1.41020145735105 5.87691740088444e-08
1.42020288612659 6.90006141684349e-08
1.43020431490213 7.87936411806136e-08
1.44020574367767 8.64066348893533e-08
1.45020717245321 9.14357010272205e-08
1.46020860122875 9.49745161111385e-08
1.47021003000429 9.69277451013862e-08
1.48021145877983 9.78594989827537e-08
1.49021288755537 9.80717867849929e-08
1.5002143163309 9.80222311586805e-08
1.51021574510644 9.75938280921947e-08
1.52021717388198 9.7014294877654e-08
1.53021860265752 9.63530228156862e-08
1.54022003143306 9.55659325046863e-08
1.5502214602086 9.48088538128328e-08
1.56022288898414 9.39972124711705e-08
1.57022431775968 9.31202943194616e-08
1.58022574653522 9.23353690955203e-08
1.59022717531076 9.16583461117842e-08
1.6002286040863 9.09674550356699e-08
1.61023003286184 9.03078061192326e-08
1.62023146163738 8.98282668782447e-08
1.63023289041292 8.94225965578198e-08
1.64023431918846 8.90881338284438e-08
1.65023574796399 8.89159340319572e-08
1.66023717673953 8.89534907290069e-08
1.67023860551507 8.91568269764067e-08
1.68024003429061 8.95442129253375e-08
1.69024146306615 9.00615429592327e-08
1.70024289184169 9.06941505172412e-08
1.71024432061723 9.14200032686983e-08
1.72024574939277 9.22220987932815e-08
1.73024717816831 9.30805440333682e-08
1.74024860694385 9.39804687451599e-08
1.75025003571939 9.49397003653945e-08
1.76025146449493 9.59903589396013e-08
1.77025289327047 9.71661797878193e-08
1.78025432204601 9.85146652128172e-08
1.79025575082155 1.000763244934e-07
1.80025717959709 1.02063453198667e-07
1.81025860837262 1.04533053668069e-07
1.82026003714816 1.07443641265166e-07
1.8302614659237 1.10856487017091e-07
1.84026289469924 1.14322994830093e-07
1.85026432347478 1.15704137640125e-07
1.86026575225032 1.1424847984532e-07
1.87026718102586 1.12144274454745e-07
1.8802686098014 1.10421646372501e-07
1.89027003857694 1.08682802347335e-07
1.90027146735248 1.06785355972243e-07
1.91027289612802 1.04184040419819e-07
1.92027432490356 1.02010409688336e-07
1.9302757536791 1.00052602122147e-07
1.94027718245464 9.85614187992113e-08
1.95027861123018 9.82298012554337e-08
1.96028004000572 9.98268160224113e-08
1.97028146878125 1.0273247046128e-07
1.98028289755679 1.05861276311299e-07
1.99028432633233 1.08865180382698e-07
2.00028575510787 1.11963397951869e-07
2.01028718388341 1.14527276066223e-07
2.02028861265895 1.16058658693435e-07
2.03029004143449 1.17435475492964e-07
2.04029147021003 1.19119057381978e-07
2.05029289898557 1.20991314777174e-07
2.06029432776111 1.22004811545738e-07
2.07029575653665 1.22041356447806e-07
2.08029718531219 1.21840604519378e-07
2.09029861408773 1.22030160578534e-07
2.10030004286327 1.22082218832967e-07
2.11030147163881 1.21853661387738e-07
2.12030290041434 1.22046019763054e-07
2.13030432918988 1.22266497212473e-07
2.14030575796542 1.2290046572627e-07
2.15030718674096 1.24102061506786e-07
2.1603086155165 1.25512247643742e-07
2.17031004429204 1.27259814508805e-07
2.18031147306758 1.29345693478369e-07
2.19031290184312 1.31694023279065e-07
2.20031433061866 1.34390420190706e-07
2.2103157593942 1.36545385313154e-07
2.22031718816974 1.3876877206485e-07
2.23031861694528 1.40861771669767e-07
2.24032004572082 1.43621502287038e-07
2.25032147449636 1.46561744284067e-07
2.2603229032719 1.50064185922625e-07
2.27032433204744 1.53111879582055e-07
2.28032576082297 1.56345976088891e-07
2.29032718959851 1.59234926089725e-07
2.30032861837405 1.6244135591855e-07
2.31033004714959 1.65662761487018e-07
2.32033147592513 1.69907326157091e-07
2.33033290470067 1.73464360905299e-07
2.34033433347621 1.76348621725616e-07
2.35033576225175 1.78682387306697e-07
2.36033719102729 1.81532774384382e-07
2.37033861980283 1.8484506561228e-07
2.38034004857837 1.89030752583548e-07
2.39034147735391 1.91965127701605e-07
2.40034290612945 1.93864017608833e-07
2.41034433490499 1.95352453624336e-07
2.42034576368053 1.9726415535889e-07
2.43034719245607 1.99973842693457e-07
2.4403486212316 2.03254894707322e-07
2.45035005000714 2.05415445263067e-07
2.46035147878268 2.0685756030931e-07
2.47035290755822 2.07769311164667e-07
2.48035433633376 2.08756476207799e-07
2.4903557651093 2.10481578403251e-07
2.50035719388484 2.12315805870015e-07
2.51035862266038 2.13771185121777e-07
2.52036005143592 2.15018014530446e-07
2.53036148021146 2.15866731123458e-07
2.540362908987 2.1664906604618e-07
2.55036433776254 2.17344830553081e-07
2.56036576653808 2.17776874562873e-07
2.57036719531362 2.1804650318229e-07
2.58036862408916 2.18241539753246e-07
2.59037005286469 2.18761106125825e-07
2.60037148164023 2.19637008441193e-07
2.61037291041577 2.20533096697853e-07
2.62037433919131 2.2128713257103e-07
2.63037576796685 2.21351332191571e-07
2.64037719674239 2.20925243336071e-07
2.65037862551793 2.19991591599476e-07
2.66038005429347 2.19215874123041e-07
2.67038148306901 2.1876851875127e-07
2.68038291184455 2.18315630243754e-07
2.69038434062009 2.17616869918087e-07
2.70038576939563 2.17031014266007e-07
2.71038719817117 2.16904585739003e-07
2.72038862694671 2.17205703048824e-07
2.73039005572225 2.17432266324311e-07
2.74039148449779 2.16887466177876e-07
2.75039291327332 2.15885568795823e-07
2.76039434204886 2.14946535176932e-07
2.7703957708244 2.1387163547377e-07
2.78039719959994 2.12771763432402e-07
2.79039862837548 2.12636199903545e-07
2.80040005715102 2.1310025322619e-07
2.81040148592656 2.12840575882719e-07
2.8204029147021 2.12064896327358e-07
2.83040434347764 2.11471558439057e-07
2.84040577225318 2.11008674659424e-07
2.85040720102872 2.10826007244559e-07
2.86040862980426 2.11560033096598e-07
2.8704100585798 2.1276235910923e-07
2.88041148735534 2.13621205998766e-07
2.89041291613088 2.14142259403696e-07
2.90041434490642 2.14968100370384e-07
2.91041577368195 2.16323651520897e-07
2.92041720245749 2.17781012878355e-07
2.93041863123303 2.19341143968962e-07
2.94042006000857 2.2122411373833e-07
2.95042148878411 2.23348572969969e-07
2.96042291755965 2.25621693176434e-07
2.97042434633519 2.27865289833289e-07
2.98042577511073 2.30458167925239e-07
2.99042720388627 2.33423351808869e-07
3.00042863266181 2.36451634096923e-07
3.01043006143735 2.39377114853522e-07
3.02043149021289 2.42074002482178e-07
3.03043291898843 2.44862214557849e-07
3.04043434776397 2.47608693224321e-07
3.05043577653951 2.50521816037835e-07
3.06043720531504 2.53522524346869e-07
3.07043863409058 2.56325488476786e-07
3.08044006286612 2.58965959705154e-07
3.09044149164166 2.61633491212447e-07
3.1004429204172 2.64351570379198e-07
3.11044434919274 2.66950972091423e-07
3.12044577796828 2.69326706259025e-07
3.13044720674382 2.71518850192028e-07
3.14044863551936 2.73622337557213e-07
3.1504500642949 2.75606599115196e-07
3.16045149307044 2.77341166169669e-07
3.17045292184598 2.79010428883646e-07
3.18045435062152 2.80705065320924e-07
3.19045577939706 2.82170507857992e-07
3.2004572081726 2.8354178284056e-07
3.21045863694814 2.85077500491511e-07
3.22046006572367 2.86547520807838e-07
3.23046149449921 2.87821438957023e-07
3.24046292327475 2.89183196524064e-07
3.25046435205029 2.90577508981015e-07
3.26046578082583 2.91880031471128e-07
3.27046720960137 2.93146769171882e-07
3.28046863837691 2.94373205788124e-07
3.29047006715245 2.95608576854621e-07
3.30047149592799 2.96871949453463e-07
3.31047292470353 2.98026815779614e-07
3.32047435347907 2.99145571253926e-07
3.33047578225461 3.00320046638573e-07
3.34047721103015 3.01472624048129e-07
3.35047863980569 3.02562856696892e-07
3.36048006858123 3.03623365465936e-07
3.37048149735677 3.0469948705761e-07
3.3804829261323 3.05747920264675e-07
3.39048435490784 3.06794766564882e-07
3.40048578368338 3.07861772675444e-07
3.41048721245892 3.08863233192823e-07
3.42048864123446 3.09866083924255e-07
3.43049007001 3.10868135748506e-07
3.44049149878554 3.11951594470615e-07
3.45049292756108 3.12989440272455e-07
3.46049435633662 3.13994068046979e-07
3.47049578511216 3.1496285247755e-07
3.4804972138877 3.15906778818019e-07
3.49049864266324 3.16788580436403e-07
3.50050007143878 3.17507542865385e-07
3.51050150021432 3.18044564339424e-07
3.52050292898986 3.18482651623958e-07
3.5305043577654 3.18981705528514e-07
3.54050578654093 3.19608413500169e-07
3.55050721531647 3.20323871717215e-07
3.56050864409201 3.20884819677068e-07
3.57051007286755 3.21193248876347e-07
3.58051150164309 3.2162280164463e-07
3.59051293041863 3.22295777371461e-07
3.60051435919417 3.23026382522611e-07
3.61051578796971 3.23649412979409e-07
3.62051721674525 3.24146696268311e-07
3.63051864552079 3.24884104305056e-07
3.64052007429633 3.2600388538558e-07
3.65052150307187 3.26967634258538e-07
3.66052293184741 3.27737612735435e-07
3.67052436062295 3.28727553115428e-07
3.68052578939849 3.30168124491285e-07
3.69052721817402 3.31731856123712e-07
3.70052864694956 3.33435916155309e-07
3.7105300757251 3.35135144301553e-07
3.72053150450064 3.37300338976172e-07
3.73053293327618 3.39798179465693e-07
3.74053436205172 3.42267116419419e-07
3.75053579082726 3.44598990458771e-07
3.7605372196028 3.46896796161937e-07
3.77053864837834 3.49484970834617e-07
3.78054007715388 3.52348164186751e-07
3.79054150592942 3.55063456435944e-07
3.80054293470496 3.5763578585488e-07
3.8105443634805 3.60309787788539e-07
3.82054579225604 3.63048392804403e-07
3.83054722103158 3.65779419740786e-07
3.84054864980712 3.68624235478179e-07
3.85055007858265 3.71453514504254e-07
3.86055150735819 3.74207425018566e-07
3.87055293613373 3.77027131531139e-07
3.88055436490927 3.80008620764332e-07
3.89055579368481 3.82853523633043e-07
3.90055722246035 3.85618735015046e-07
3.91055865123589 3.88552465986251e-07
3.92056008001143 3.91565191017504e-07
3.93056150878697 3.94500442603151e-07
3.94056293756251 3.9743970193905e-07
3.95056436633805 4.00589409372797e-07
3.96056579511359 4.03935583044709e-07
3.97056722388913 4.0718205417325e-07
3.98056865266467 4.10508731151698e-07
3.99057008144021 4.139860542271e-07
4.00057151021575 4.17664853424643e-07
4.01057293899128 4.21306800734757e-07
4.02057436776682 4.2482843179419e-07
4.03057579654236 4.28515898121017e-07
4.0405772253179 4.32723297676724e-07
4.05057865409344 4.37344572480111e-07
4.06058008286898 4.42081092746982e-07
4.07058151164452 4.46681454866235e-07
4.08058294042006 4.51211132616421e-07
4.0905843691956 4.56037510654597e-07
4.10058579797114 4.61476854312912e-07
4.11058722674668 4.67026227998697e-07
4.12058865552222 4.72251127011075e-07
4.13059008429776 4.77939633474591e-07
4.1405915130733 4.84361620675876e-07
4.15059294184884 4.90442435005016e-07
4.16059437062438 4.96373266502439e-07
4.17059579939991 5.03355327312685e-07
4.18059722817545 5.09832139279728e-07
4.19059865695099 5.16326116741713e-07
4.20060008572653 5.23717255942507e-07
4.21060151450207 5.30497285357484e-07
4.22060294327761 5.37606494843823e-07
4.23060437205315 5.4527778743784e-07
4.24060580082869 5.52310889583342e-07
4.25060722960423 5.59948092553805e-07
4.26060865837977 5.67729303666843e-07
4.27061008715531 5.75031747072841e-07
4.28061151593085 5.8297453959263e-07
4.29061294470639 5.90815716842923e-07
4.30061437348193 5.98381253543624e-07
4.31061580225747 6.06327447138149e-07
4.320617231033 6.14388686486871e-07
4.33061865980854 6.22085052884689e-07
4.34062008858408 6.29878481149731e-07
4.35062151735962 6.37910536689111e-07
4.36062294613516 6.45854774471494e-07
4.3706243749107 6.53494269437406e-07
4.38062580368624 6.61105235229122e-07
4.39062723246178 6.68892000007668e-07
4.40062866123732 6.76690773929831e-07
4.41063009001286 6.84080154125921e-07
4.4206315187884 6.91315378300139e-07
4.43063294756394 6.98608967924979e-07
4.44063437633948 7.05743896682426e-07
4.45063580511502 7.1280652073891e-07
4.46063723389056 7.19605053873635e-07
4.4706386626661 7.26099021296265e-07
4.48064009144163 7.32305868208144e-07
4.49064152021717 7.380346719679e-07
4.50064294899271 7.43489310484081e-07
4.51064437776825 7.48720458035886e-07
4.52064580654379 7.53861462640942e-07
4.53064723531933 7.5900865572495e-07
4.54064866409487 7.63463884296109e-07
4.55065009287041 7.67209184760058e-07
4.56065152164595 7.70618363407808e-07
4.57065295042149 7.73923185052539e-07
4.58065437919703 7.77034218216194e-07
4.59065580797257 7.79616636517774e-07
4.60065723674811 7.81615988420233e-07
4.61065866552365 7.83170295281345e-07
4.62066009429919 7.84465031430259e-07
4.63066152307472 7.85580872542786e-07
4.64066295185026 7.8643203438174e-07
4.6506643806258 7.87039504809175e-07
4.66066580940134 7.87473285550579e-07
4.67066723817688 7.87705218374741e-07
4.68066866695242 7.87766976144432e-07
4.69067009572796 7.87818105316921e-07
4.7006715245035 7.87874982750985e-07
4.71067295327904 7.87992654564434e-07
4.72067438205458 7.88105422465689e-07
4.73067581083012 7.88263236760546e-07
4.74067723960566 7.88451019661951e-07
4.7506786683812 7.88711045786802e-07
4.76068009715674 7.89026349281673e-07
4.77068152593228 7.89457509131307e-07
4.78068295470782 7.90208641909156e-07
4.79068438348336 7.9104613396534e-07
4.80068581225889 7.91992418847933e-07
4.81068724103443 7.93013029808403e-07
4.82068866980997 7.9410955414223e-07
4.83069009858551 7.95209759741796e-07
4.84069152736105 7.9630901149106e-07
4.85069295613659 7.97395263841502e-07
4.86069438491213 7.98394582639169e-07
4.87069581368767 7.99571760903527e-07
4.88069724246321 8.0088680000981e-07
4.89069867123875 8.02136628939367e-07
4.90070010001429 8.03314058836977e-07
4.91070152878983 8.04843181643137e-07
4.92070295756537 8.06336465916747e-07
4.93070438634091 8.07790252774674e-07
4.94070581511644 8.09252320541729e-07
4.95070724389198 8.1083003506855e-07
4.96070867266752 8.1254891914487e-07
4.97071010144306 8.14509726436229e-07
4.9807115302186 8.16813002638606e-07
4.99071295899414 8.19154101244969e-07
5.00071438776968 8.21447315664563e-07
5.01071581654522 8.2373336492946e-07
5.02071724532076 8.26291602998356e-07
5.0307186740963 8.29352676327405e-07
5.04072010287184 8.32991232086468e-07
5.05072153164738 8.3712711177938e-07
5.06072296042292 8.41382670511828e-07
5.07072438919846 8.45997757159539e-07
5.080725817974 8.51018490950488e-07
5.09072724674954 8.56093932021297e-07
5.10072867552508 8.61352975739171e-07
5.11073010430061 8.66853341301937e-07
5.12073153307615 8.72580949470594e-07
5.13073296185169 8.78593947548287e-07
5.14073439062723 8.8459277074095e-07
5.15073581940277 8.90366043154988e-07
5.16073724817831 8.96030508650991e-07
5.17073867695385 9.0149539783563e-07
5.18074010572939 9.06820766339816e-07
5.19074153450493 9.12031373979609e-07
5.20074296328047 9.17154098186482e-07
5.21074439205601 9.22233547062966e-07
5.22074582083155 9.27297310055148e-07
5.23074724960709 9.32413516330854e-07
5.24074867838263 9.37684211950595e-07
5.25075010715817 9.43060117046729e-07
5.2607515359337 9.48501189203672e-07
5.27075296470924 9.53990382523979e-07
5.28075439348478 9.59625820128185e-07
5.29075582226032 9.65524274141005e-07
5.30075725103586 9.71691595143915e-07
5.3107586798114 9.77999212866331e-07
5.32076010858694 9.84383091175089e-07
5.33076153736248 9.90832836752889e-07
5.34076296613802 9.97379824255284e-07
5.35076439491356 1.00411777099358e-06
5.3607658236891 1.01104556882163e-06
5.37076725246464 1.01818282835817e-06
5.38076868124018 1.02551581280942e-06
5.39077011001572 1.03296092472979e-06
5.40077153879126 1.04046904272841e-06
5.4107729675668 1.04807007266235e-06
5.42077439634233 1.05584712955334e-06
5.43077582511787 1.06385721199787e-06
5.44077725389341 1.07195829161807e-06
5.45077868266895 1.07991511731039e-06
5.46078011144449 1.08807646736076e-06
5.47078154022003 1.09656543951919e-06
5.48078296899557 1.10537829086812e-06
5.49078439777111 1.11419113916673e-06
5.50078582654665 1.1228527882513e-06
5.51078725532219 1.1316148848066e-06
5.52078868409773 1.14056383502237e-06
5.53079011287327 1.14962504562551e-06
5.54079154164881 1.15876671626789e-06
5.55079297042435 1.16800362711043e-06
5.56079439919989 1.1772749439931e-06
5.57079582797543 1.18671875635451e-06
5.58079725675096 1.19659544328107e-06
5.5907986855265 1.20675656414501e-06
5.60080011430204 1.21682147736467e-06
5.61080154307758 1.2271767840591e-06
5.62080297185312 1.23779637429511e-06
5.63080440062866 1.24847326405055e-06
5.6408058294042 1.25924757384225e-06
5.65080725817974 1.27026834940565e-06
5.66080868695528 1.28157927862251e-06
5.67081011573082 1.29302204278023e-06
5.68081154450636 1.30471590763733e-06
5.6908129732819 1.31662910646843e-06
5.70081440205744 1.32872354938094e-06
5.71081583083298 1.34096371408457e-06
5.72081725960852 1.35342130852029e-06
5.73081868838405 1.36590861347327e-06
5.74082011715959 1.3785008407616e-06
5.75082154593513 1.39157548908876e-06
5.76082297471067 1.40462107626103e-06
5.77082440348621 1.41788533545753e-06
5.78082583226175 1.43129279893049e-06
5.79082726103729 1.44518338168903e-06
5.80082868981283 1.45941831988167e-06
5.81083011858837 1.47382301381606e-06
5.82083154736391 1.48870686134158e-06
5.83083297613945 1.50399750907023e-06
5.84083440491499 1.51944231572144e-06
5.85083583369053 1.53558465876218e-06
5.86083726246607 1.55220412533144e-06
5.87083869124161 1.56896155708053e-06
5.88084012001715 1.58657707029693e-06
5.89084154879269 1.60460913797722e-06
5.90084297756822 1.62286745632069e-06
5.91084440634376 1.64182756851136e-06
5.9208458351193 1.66148137109856e-06
5.93084726389484 1.68157994237269e-06
5.94084869267038 1.70208698367674e-06
5.95085012144592 1.72363055027538e-06
5.96085155022146 1.74592212646738e-06
5.970852978997 1.76834820417689e-06
5.98085440777254 1.79166777230059e-06
5.99085583654808 1.81601655375145e-06
6.00085726532362 1.84045877721517e-06
6.01085869409916 1.86549286678817e-06
6.0208601228747 1.89127192119377e-06
6.03086155165024 1.91729237718062e-06
6.04086298042577 1.94360972176384e-06
6.05086440920131 1.97074256676906e-06
6.06086583797685 1.99861016586551e-06
6.07086726675239 2.02678852216065e-06
6.08086869552793 2.05588213068005e-06
6.09087012430347 2.08545128008274e-06
6.10087155307901 2.11507985391449e-06
6.11087298185455 2.14526030106723e-06
6.12087441063009 2.17571485261e-06
6.13087583940563 2.20653659810917e-06
6.14087726818117 2.23807283019335e-06
6.15087869695671 2.26964614541855e-06
6.16088012573225 2.30128482940136e-06
6.17088155450779 2.33344171279318e-06
6.18088298328333 2.36597410082754e-06
6.19088441205887 2.3984975843578e-06
6.20088584083441 2.43096849133102e-06
6.21088726960994 2.46318320168853e-06
6.22088869838548 2.49525129826641e-06
6.23089012716102 2.52803536596114e-06
6.24089155593656 2.56171990141695e-06
6.2508929847121 2.59587216541559e-06
6.26089441348764 2.6306496269774e-06
6.27089584226318 2.66638025978633e-06
6.28089727103872 2.70226142212246e-06
6.29089869981426 2.73745355047299e-06
6.3009001285898 2.77148463734786e-06
6.31090155736534 2.80445644158997e-06
6.32090298614088 2.83710502688478e-06
6.33090441491642 2.86920430918558e-06
6.34090584369196 2.90108181192473e-06
6.3509072724675 2.93450327123757e-06
6.36090870124303 2.97001775821803e-06
6.37091013001857 3.00688572026122e-06
6.38091155879411 3.04512457152087e-06
6.39091298756965 3.08576024374897e-06
6.40091441634519 3.12803923963178e-06
6.41091584512073 3.17053189559651e-06
6.42091727389627 3.21309486137485e-06
6.43091870267181 3.25602560540901e-06
6.44092013144735 3.29837019260821e-06
6.45092156022289 3.33979996767112e-06
6.46092298899843 3.38028318532936e-06
6.47092441777397 3.41974791757269e-06
6.48092584654951 3.45861573701929e-06
6.49092727532505 3.49709551903752e-06
6.50092870410059 3.53510708921585e-06
6.51093013287613 3.57296097467737e-06
6.52093156165166 3.61161051953831e-06
6.5309329904272 3.65172362739682e-06
6.54093441920274 3.69267675458902e-06
6.55093584797828 3.73528162196708e-06
6.56093727675382 3.78042914817424e-06
6.57093870552936 3.82687018919694e-06
6.5809401343049 3.87512372489461e-06
6.59094156308044 3.92651563835472e-06
6.60094299185598 3.97919873054953e-06
6.61094442063152 4.0337819507248e-06
6.62094584940706 4.09148766799141e-06
6.6309472781826 4.15027849464517e-06
6.64094870695814 4.21045733206818e-06
6.65095013573368 4.27345280552455e-06
6.66095156450922 4.33624522039162e-06
6.67095299328475 4.39846464557208e-06
6.68095442206029 4.46244543554487e-06
6.69095585083583 4.5265426226904e-06
6.70095727961137 4.58926965392844e-06
6.71095870838691 4.65262734480306e-06
6.72096013716245 4.7169466928907e-06
6.73096156593799 4.78057902405472e-06
6.74096299471353 4.84409726614166e-06
6.75096442348907 4.90915190693166e-06
6.76096585226461 4.97511386465084e-06
6.77096728104015 5.04106390041636e-06
6.78096870981569 5.10793376209629e-06
6.79097013859123 5.17665866106271e-06
6.80097156736677 5.24727387966492e-06
6.81097299614231 5.31917593780468e-06
6.82097442491785 5.39278497107736e-06
6.83097585369338 5.46843392005876e-06
6.84097728246892 5.54638214101688e-06
6.85097871124446 5.62594905814832e-06
6.86098014002 5.70708499986882e-06
6.87098156879554 5.79000397177302e-06
6.88098299757108 5.87434193797299e-06
6.89098442634662 5.96061270658931e-06
6.90098585512216 6.04929293744418e-06
6.9109872838977 6.14057460605558e-06
6.92098871267324 6.23337370725894e-06
6.93099014144878 6.32771239469505e-06
6.94099157022432 6.42337970723686e-06
6.95099299899986 6.5198064113273e-06
6.9609944277754 6.61689505953788e-06
6.97099585655094 6.71551041915781e-06
6.98099728532647 6.81625118313596e-06
6.99099871410201 6.91833564689346e-06


==> dynROM6.txt <==
Timing Error
0 0
0.0100014287755394 6.51349405836923e-12
0.0200028575510787 2.60469992348565e-11
0.0300042863266181 5.85842970146754e-11
0.0400057151021575 1.04110305540526e-10
0.0500071438776968 1.62598843029414e-10
0.0600085726532362 2.34027907946292e-10
0.0700100014287755 3.18360482809551e-10
0.0800114302043149 4.15551044455021e-10
0.0900128589798543 5.2554943791416e-10
0.100014287755394 6.48299926993677e-10
0.110015716530933 7.83740669243891e-10
0.120017145306472 9.31804376241287e-10
0.130018574082012 1.09241916077789e-09
0.140020002857551 1.26561439803165e-09
0.15002143163309 1.45154436350404e-09
0.16002286040863 1.64994203944979e-09
0.170024289184169 1.86075055249559e-09
0.180025717959709 2.08391627134883e-09
0.190027146735248 2.31976702892513e-09
0.200028575510787 2.56935446111175e-09
0.210030004286327 2.83414751324704e-09
0.220031433061866 3.11380531334342e-09
0.230032861837405 3.40911321320594e-09
0.240034290612945 3.71898293903e-09
0.250035719388484 4.04357414058745e-09
0.260037148164023 4.38317289073867e-09
0.270038576939563 4.73809745951448e-09
0.280040005715102 5.11786055275824e-09
0.290041434490642 5.52039743490393e-09
0.300042863266181 5.94874824294648e-09
0.31004429204172 6.40123347091272e-09
0.32004572081726 6.87650093860874e-09
0.330047149592799 7.37554311476767e-09
0.340048578368338 7.9020540894604e-09
0.350050007143878 8.46532314478301e-09
0.360051435919417 9.05776267519771e-09
0.370052864694956 9.68656764892494e-09
0.380054293470496 1.03539883441703e-08
0.390055722246035 1.10564688226491e-08
0.400057151021575 1.17955200812737e-08
0.410058579797114 1.25910490038165e-08
0.420060008572653 1.34397093301604e-08
0.430061437348193 1.43336268210816e-08
0.440062866123732 1.52744743912278e-08
0.450064294899271 1.62839141815893e-08
0.460065723674811 1.73633762870974e-08
0.47006715245035 1.85118564907378e-08
0.480068581225889 1.9742598262194e-08
0.490070010001429 2.10419616668511e-08
0.500071438776968 2.24085956549939e-08
0.510072867552507 2.38560424193559e-08
0.520074296328047 2.5374088285944e-08
0.530075725103586 2.69806043988704e-08
0.540077153879126 2.86712635953573e-08
0.550078582654665 3.04637694701557e-08
0.560080011430204 3.23318213674662e-08
0.570081440205744 3.42749327473755e-08
0.580082868981283 3.62922327577706e-08
0.590084297756822 3.83824547523553e-08
0.600085726532362 4.0550556467552e-08
0.610087155307901 4.28274784176387e-08
0.62008858408344 4.52284446031737e-08
0.63009001285898 4.77228210659359e-08
0.640091441634519 5.02878025461648e-08
0.650092870410059 5.29334630425146e-08
0.660094299185598 5.56500792936179e-08
0.670095727961137 5.84263247942546e-08
0.680097156736677 6.12574189237794e-08
0.690098585512216 6.41561733066174e-08
0.700100014287755 6.71120456104324e-08
0.710101443063295 7.0119412728799e-08
0.720102871838834 7.31641275144628e-08
0.730104300614373 7.62388401871719e-08
0.740105729389913 7.93493916067013e-08
0.750107158165452 8.25443368191855e-08
0.760108586940992 8.57710118528994e-08
0.770110015716531 8.90256932290666e-08
0.78011144449207 9.23853136110544e-08
0.79011287326761 9.57500893403508e-08
0.800114302043149 9.91183301641073e-08
0.810115730818688 1.02503820458014e-07
0.820117159594228 1.05933824096812e-07
0.830118588369767 1.09351786051667e-07
0.840120017145306 1.12752485920772e-07
0.850121445920846 1.16157384931294e-07
0.860122874696385 1.19605226751977e-07
0.870124303471925 1.23027202970737e-07
0.880125732247464 1.26419194903089e-07
0.890127161023003 1.29777394063104e-07
0.900128589798543 1.33112888361324e-07
0.910130018574082 1.36430162153111e-07
0.920131447349621 1.39765156978674e-07
0.930132876125161 1.43065916303242e-07
0.9401343049007 1.46323912029857e-07
0.950135733676239 1.49569706768156e-07
0.960137162451779 1.52775109969842e-07
0.970138591227318 1.55935454583835e-07
0.980140020002858 1.59049830094402e-07
0.990141448778397 1.62117975307456e-07
1.00014287755394 1.65249770235725e-07
1.01014430632948 1.68338201311375e-07
1.02014573510501 1.7138331858115e-07
1.03014716388055 1.74385401407851e-07
1.04014859265609 1.77344943904594e-07
1.05015002143163 1.80262640506605e-07
1.06015145020717 1.83139370846803e-07
1.07015287898271 1.859903553259e-07
1.08015430775825 1.88830442506646e-07
1.09015573653379 1.91634539459351e-07
1.10015716530933 1.94404109828909e-07
1.11015859408487 1.97140732193494e-07
1.12016002286041 1.99846087058126e-07
1.13016145163595 2.02521945502979e-07
1.14016288041149 2.05199369027905e-07
1.15016430918703 2.07853384353e-07
1.16016573796257 2.10484901770263e-07
1.17016716673811 2.13097414603889e-07
1.18016859551364 2.15759309662961e-07
1.19017002428918 2.18406038774545e-07
1.20017145306472 2.21088981432206e-07
1.21017288184026 2.23786382163098e-07
1.2201743106158 2.26517805416649e-07
1.23017573939134 2.29276895366005e-07
1.24017716816688 2.32049159748632e-07
1.25017859694242 2.34821814297375e-07
1.26018002571796 2.37596821197322e-07
1.2701814544935 2.40376126379843e-07
1.28018288326904 2.43176399699748e-07
1.29018431204458 2.45999212029335e-07
1.30018574082012 2.48919107639686e-07
1.31018716959566 2.51851751051312e-07
1.3201885983712 2.54798906329242e-07
1.33019002714674 2.57762308801123e-07
1.34019145592227 2.60743664028733e-07
1.35019288469781 2.63744646178205e-07
1.36019431347335 2.66766897936822e-07
1.37019574224889 2.69812028707696e-07
1.38019717102443 2.72881614899796e-07
1.39019859979997 2.75977199168102e-07
1.40020002857551 2.79100290408751e-07
1.41020145735105 2.82252363387015e-07
1.42020288612659 2.85489193387683e-07
1.43020431490213 2.88759996795755e-07
1.44020574367767 2.9206693877274e-07
1.45020717245321 2.95462270536997e-07
1.46020860122875 2.98917688855416e-07
1.47021003000429 3.02416297863919e-07
1.48021145877983 3.05955161505035e-07
1.49021288755537 3.09535396034157e-07
1.5002143163309 3.13158086653006e-07
1.51021574510644 3.16824287973131e-07
1.52021717388198 3.20535024630596e-07
1.53021860265752 3.24291292041855e-07
1.54022003143306 3.28094057659225e-07
1.5502214602086 3.31944260904419e-07
1.56022288898414 3.35842815232005e-07
1.57022431775968 3.39790606854077e-07
1.58022574653522 3.43800341639873e-07
1.59022717531076 3.47868295725499e-07
1.6002286040863 3.5198806282578e-07
1.61023003286184 3.56160404696257e-07
1.62023146163738 3.60386060673183e-07
1.63023289041292 3.64665749057582e-07
1.64023431918846 3.6900575631227e-07
1.65023574796399 3.7343258608716e-07
1.66023717673953 3.77915263645408e-07
1.67023860551507 3.82454396746996e-07
1.68024003429061 3.87050575323095e-07
1.69024146306615 3.91718390072707e-07
1.70024289184169 3.96453008052757e-07
1.71024432061723 4.01246070959419e-07
1.72024574939277 4.06098080460638e-07
1.73024717816831 4.1100952495039e-07
1.74024860694385 4.15987675415116e-07
1.75025003571939 4.21036529457014e-07
1.76025146449493 4.26146185041176e-07
1.77025289327047 4.31332916519665e-07
1.78025432204601 4.36624809611328e-07
1.79025575082155 4.41982957271289e-07
1.80025717959709 4.47401649603845e-07
1.81025860837262 4.52881244748016e-07
1.82026003714816 4.58422095032227e-07
1.8302614659237 4.64024548779181e-07
1.84026289469924 4.69688949698936e-07
1.85026432347478 4.75415637939906e-07
1.86026575225032 4.81204950635596e-07
1.87026718102586 4.87057222350541e-07
1.8802686098014 4.92972785263909e-07
1.89027003857694 4.98951970094108e-07
1.90027146735248 5.04995106015249e-07
1.91027289612802 5.1110252137763e-07
1.92027432490356 5.17274543829489e-07
1.9302757536791 5.23511501237842e-07
1.94027718245464 5.29813721185705e-07
1.95027861123018 5.36224532530405e-07
1.96028004000572 5.42705357048865e-07
1.97028146878125 5.49251272556449e-07
1.98028289755679 5.55862617873746e-07
1.99028432633233 5.62539735383172e-07
2.00028575510787 5.69282971348858e-07
2.01028718388341 5.76092676211911e-07
2.02028861265895 5.82969204288291e-07
2.03029004143449 5.89912914467817e-07
2.04029147021003 5.96924170474658e-07
2.05029289898557 6.04003340372567e-07
2.06029432776111 6.11150797390602e-07
2.07029575653665 6.18366919511751e-07
2.08029718531219 6.25652090276708e-07
2.09029861408773 6.33006698098461e-07
2.10030004286327 6.40431137034195e-07
2.11030147163881 6.479258061695e-07
2.12030290041434 6.55491110112527e-07
2.13030432918988 6.63127459173228e-07
2.14030575796542 6.70835268994266e-07
2.15030718674096 6.78614960523016e-07
2.1603086155165 6.86466960586281e-07
2.17031004429204 6.94391700849851e-07
2.18031147306758 7.02389618817801e-07
2.19031290184312 7.10461157143173e-07
2.20031433061866 7.18606763775751e-07
2.2103157593942 7.26826891969018e-07
2.22031718816974 7.35122000163242e-07
2.23031861694528 7.434925514712e-07
2.24032004572082 7.51939014195614e-07
2.25032147449636 7.60461861286301e-07
2.2603229032719 7.69061570452401e-07
2.27032433204744 7.77738623660528e-07
2.28032576082297 7.86493507314754e-07
2.29032718959851 7.95326711941418e-07
2.30032861837405 8.04238732205979e-07
2.31033004714959 8.13230066461251e-07
2.32033147592513 8.22301216660072e-07
2.33033290470067 8.3145268804248e-07
2.34033433347621 8.40684989537639e-07
2.35033576225175 8.49998632659351e-07
2.36033719102729 8.59394131940528e-07
2.37033861980283 8.6889870080827e-07
2.38034004857837 8.78509816345606e-07
2.39034147735391 8.88209461014851e-07
2.40034290612945 8.98018747702979e-07
2.41034433490499 9.07914404807945e-07
2.42034576368053 9.17896926209284e-07
2.43034719245607 9.27966806629523e-07
2.4403486212316 9.38124541020501e-07
2.45035005000714 9.48370624937085e-07
2.46035147878268 9.58705553791775e-07
2.47035290755822 9.69129822965605e-07
2.48035433633376 9.79643927386175e-07
2.4903557651093 9.90248361676868e-07
2.50035719388484 1.00094361949401e-06
2.51035862266038 1.01173019382284e-06
2.52036005143592 1.02260857614108e-06
2.53036148021146 1.03357925737857e-06
2.540362908987 1.04464272612448e-06
2.55036433776254 1.05579946977864e-06
2.56036576653808 1.06704997381328e-06
2.57036719531362 1.07839472158771e-06
2.58036862408916 1.08983419415565e-06
2.59037005286469 1.10136988080953e-06
2.60037148164023 1.11301339667174e-06
2.61037291041577 1.12475211757893e-06
2.62037433919131 1.13658647168293e-06
2.63037576796685 1.14851688447918e-06
2.64037719674239 1.16054377896691e-06
2.65037862551793 1.17266757625896e-06
2.66038005429347 1.1848886941468e-06
2.67038148306901 1.19720754757034e-06
2.68038291184455 1.20962454920695e-06
2.69038434062009 1.22214010848982e-06
2.70038576939563 1.2347546318436e-06
2.71038719817117 1.24746852273423e-06
2.72038862694671 1.26028218083032e-06
2.73039005572225 1.27319600319994e-06
2.74039148449779 1.28621038333172e-06
2.75039291327332 1.29932571109737e-06
2.76039434204886 1.31254237304299e-06
2.7703957708244 1.32589690674276e-06
2.78039719959994 1.33936826571444e-06
2.79039862837548 1.35294284225575e-06
2.80040005715102 1.36662100559423e-06
2.81040148592656 1.38040312142191e-06
2.8204029147021 1.3942943977874e-06
2.83040434347764 1.40830350666573e-06
2.84040577225318 1.42241935814351e-06
2.85040720102872 1.43664232493778e-06
2.86040862980426 1.45097277584022e-06
2.8704100585798 1.4654110745048e-06
2.88041148735534 1.47995757985852e-06
2.89041291613088 1.49461264658853e-06
2.90041434490642 1.50937662499446e-06
2.91041577368195 1.52424986062211e-06
2.92041720245749 1.5392326941911e-06
2.93041863123303 1.55432546273808e-06
2.94042006000857 1.56952849864773e-06
2.95042148878411 1.58484637775157e-06
2.96042291755965 1.60027484662616e-06
2.97042434633519 1.61581377428467e-06
2.98042577511073 1.63146346257233e-06
2.99042720388627 1.64722421135216e-06
3.00042863266181 1.66309631574153e-06
3.01043006143735 1.67908006804815e-06
3.02043149021289 1.69517575681339e-06
3.03043291898843 1.71138366681172e-06
3.04043434776397 1.72770408114031e-06
3.05043577653951 1.74413727845865e-06
3.06043720531504 1.76068353530925e-06
3.07043863409058 1.77734601779041e-06
3.08044006286612 1.79412543097875e-06
3.09044149164166 1.81101962829117e-06
3.1004429204172 1.82802888424754e-06
3.11044434919274 1.84515347009682e-06
3.12044577796828 1.86239365567114e-06
3.13044720674382 1.87974970734227e-06
3.14044863551936 1.89722189021638e-06
3.1504500642949 1.91481046649543e-06
3.16045149307044 1.93251569715044e-06
3.17045292184598 1.95033784019248e-06
3.18045435062152 1.96827715284372e-06
3.19045577939706 1.98633389051175e-06
3.2004572081726 2.00450830697443e-06
3.21045863694814 2.02280065500173e-06
3.22046006572367 2.04121118631252e-06
3.23046149449921 2.05974015172562e-06
3.24046292327475 2.07838780090289e-06
3.25046435205029 2.09715438341529e-06
3.26046578082583 2.11604014754034e-06
3.27046720960137 2.13504534132324e-06
3.28046863837691 2.15417021339963e-06
3.29047006715245 2.17341501125913e-06
3.30047149592799 2.19277998371727e-06
3.31047292470353 2.21226537842231e-06
3.32047435347907 2.23187144427098e-06
3.33047578225461 2.25159843031342e-06
3.34047721103015 2.27173100989422e-06
3.35047863980569 2.29199179615605e-06
3.36048006858123 2.31237920811022e-06
3.37048149735677 2.33289348702899e-06
3.3804829261323 2.35353487529707e-06
3.39048435490784 2.37430361569653e-06
3.40048578368338 2.39519995265049e-06
3.41048721245892 2.41622413143297e-06
3.42048864123446 2.43737639834621e-06
3.43049007001 2.45865700158899e-06
3.44049149878554 2.48006619090471e-06
3.45049292756108 2.5016042177875e-06
3.46049435633662 2.52327133574518e-06
3.47049578511216 2.54506780012437e-06
3.4804972138877 2.56699386895205e-06
3.49049864266324 2.58904980246028e-06
3.50050007143878 2.61123586357463e-06
3.51050150021432 2.63355231723836e-06
3.52050292898986 2.65599943173875e-06
3.5305043577654 2.67857747826679e-06
3.54050578654093 2.70128673128916e-06
3.55050721531647 2.72412746797794e-06
3.56050864409201 2.74709996979577e-06
3.57051007286755 2.77020452027953e-06
3.58051150164309 2.7934414078e-06
3.59051293041863 2.81681092348288e-06
3.60051435919417 2.84031336278343e-06
3.61051578796971 2.8639490253674e-06
3.62051721674525 2.88771821403695e-06
3.63051864552079 2.9116212368659e-06
3.64052007429633 2.93565840544738e-06
3.65052150307187 2.95983003591021e-06
3.66052293184741 2.98413644920354e-06
3.67052436062295 3.00857797029849e-06
3.68052578939849 3.03315492927874e-06
3.69052721817402 3.05786766079722e-06
3.70052864694956 3.08271650471343e-06
3.7105300757251 3.10770180544929e-06
3.72053150450064 3.132823912273e-06
3.73053293327618 3.15808318017177e-06
3.74053436205172 3.18347996946904e-06
3.75053579082726 3.20901464480323e-06
3.7605372196028 3.23468757730748e-06
3.77053864837834 3.26049914305423e-06
3.78054007715388 3.28644972344378e-06
3.79054150592942 3.31253970599798e-06
3.80054293470496 3.33876948354445e-06
3.8105443634805 3.36513945507356e-06
3.82054579225604 3.39165002523328e-06
3.83054722103158 3.41830160433284e-06
3.84054864980712 3.44509460911968e-06
3.85055007858265 3.47202946143184e-06
3.86055150735819 3.49910659035954e-06
3.87055293613373 3.52632643054876e-06
3.88055436490927 3.55368942327718e-06
3.89055579368481 3.58119601561978e-06
3.90055722246035 3.60884666066278e-06
3.91055865123589 3.63664181949025e-06
3.92056008001143 3.66472379968254e-06
3.93056150878697 3.69328043422361e-06
3.94056293756251 3.72198679689563e-06
3.95056436633805 3.75084335104208e-06
3.96056579511359 3.77985056593715e-06
3.97056722388913 3.8090089181348e-06
3.98056865266467 3.8383188906367e-06
3.99057008144021 3.86778097331576e-06
4.00057151021575 3.89739566345135e-06
4.01057293899128 3.92716346465954e-06
4.02057436776682 3.95708488816659e-06
4.03057579654236 3.98716045210258e-06
4.0405772253179 4.01739068193147e-06
4.05057865409344 4.04777610905154e-06
4.06058008286898 4.07831727322426e-06
4.07058151164452 4.10901472150129e-06
4.08058294042006 4.13986900733094e-06
4.0905843691956 4.17088069201386e-06
4.10058579797114 4.20205034413964e-06
4.11058722674668 4.23337853901818e-06
4.12058865552222 4.2648658603299e-06
4.13059008429776 4.29651289857127e-06
4.1405915130733 4.32832025200229e-06
4.15059294184884 4.36028852544177e-06
4.16059437062438 4.39241833183306e-06
4.17059579939991 4.42471029162152e-06
4.18059722817545 4.45716503311091e-06
4.19059865695099 4.48978319144739e-06
4.20060008572653 4.52256541019519e-06
4.21060151450207 4.5555123400123e-06
4.22060294327761 4.58862463902075e-06
4.23060437205315 4.62190297359193e-06
4.24060580082869 4.65534801761967e-06
4.25060722960423 4.68896045280575e-06
4.26060865837977 4.72274096836085e-06
4.27061008715531 4.75669026131509e-06
4.28061151593085 4.7908090364256e-06
4.29061294470639 4.82509800692478e-06
4.30061437348193 4.85955789291081e-06
4.31061580225747 4.89418942332562e-06
4.320617231033 4.92899333495992e-06
4.33061865980854 4.96397037182736e-06
4.34062008858408 4.99912128688513e-06
4.35062151735962 5.0344468404008e-06
4.36062294613516 5.06994780110014e-06
4.3706243749107 5.10562494555292e-06
4.38062580368624 5.14147905838197e-06
4.39062723246178 5.17751093268531e-06
4.40062866123732 5.21372136965089e-06
4.41063009001286 5.25011117847233e-06
4.4206315187884 5.28668117682288e-06
4.43063294756394 5.32343219057065e-06
4.44063437633948 5.36036505342294e-06
4.45063580511502 5.39748060831468e-06
4.46063723389056 5.43477970592014e-06
4.4706386626661 5.47226320518349e-06
4.48064009144163 5.50993197457363e-06
4.49064152021717 5.54778688966979e-06
4.50064294899271 5.58582883526678e-06
4.51064437776825 5.62405870453436e-06
4.52064580654379 5.66247739946689e-06
4.53064723531933 5.70108583030377e-06
4.54064866409487 5.73988491609308e-06
4.55065009287041 5.77887558499084e-06
4.56065152164595 5.81805877300055e-06
4.57065295042149 5.85743542582987e-06
4.58065437919703 5.89700649759258e-06
4.59065580797257 5.93677295125423e-06
4.60065723674811 5.97673575847939e-06
4.61065866552365 6.0168959004594e-06
4.62066009429919 6.05725436699715e-06
4.63066152307472 6.09781215660369e-06
4.64066295185026 6.13857027774524e-06
4.6506643806258 6.17952974693928e-06
4.66066580940134 6.2206915906405e-06
4.67066723817688 6.26205684449696e-06
4.68066866695242 6.30362655289329e-06
4.69067009572796 6.34540176933152e-06
4.7006715245035 6.38738355792214e-06
4.71067295327904 6.42957299083543e-06
4.72067438205458 6.4719711504066e-06
4.73067581083012 6.51457912867889e-06
4.74067723960566 6.55739802634032e-06
4.7506786683812 6.60042895446949e-06
4.76068009715674 6.6436730333531e-06
4.77068152593228 6.68713139338952e-06
4.78068295470782 6.73085709148318e-06
4.79068438348336 6.77522185323125e-06
4.80068581225889 6.81980475680147e-06
4.81068724103443 6.8646069186405e-06
4.82068866980997 6.90962946393515e-06
4.83069009858551 6.95487352722499e-06
4.84069152736105 7.00034025205011e-06
4.85069295613659 7.04603079106444e-06
4.86069438491213 7.09194630610636e-06
4.87069581368767 7.13808796855558e-06
4.88069724246321 7.18445695831376e-06
4.89069867123875 7.23105446484053e-06
4.90070010001429 7.27788168743861e-06
4.91070152878983 7.32493983413355e-06
4.92070295756537 7.37223012291774e-06
4.93070438634091 7.41975378023719e-06
4.94070581511644 7.46751204301981e-06
4.95070724389198 7.51550615738154e-06
4.96070867266752 7.56373737855256e-06
4.97071010144306 7.6122069721391e-06
4.9807115302186 7.66091621282569e-06
4.99071295899414 7.70986638462373e-06
5.00071438776968 7.75905878181917e-06
5.01071581654522 7.80849470788969e-06
5.02071724532076 7.85817547687032e-06
5.0307186740963 7.90810241179533e-06
5.04072010287184 7.9582768458538e-06
5.05072153164738 8.00870012181354e-06
5.06072296042292 8.05937359250756e-06
5.07072438919846 8.11029862105352e-06
5.080725817974 8.16147657984582e-06
5.09072724674954 8.21290885178604e-06
5.10072867552508 8.26459682917403e-06
5.11073010430061 8.31654191508835e-06
5.12073153307615 8.36874552206562e-06
5.13073296185169 8.42120907285337e-06
5.14073439062723 8.47393400114454e-06
5.15073581940277 8.52692174915899e-06
5.16073724817831 8.58017377033104e-06
5.17073867695385 8.6337925646696e-06
5.18074010572939 8.6877313201263e-06
5.19074153450493 8.7419418735298e-06
5.20074296328047 8.79642576743496e-06
5.21074439205601 8.85118455473832e-06
5.22074582083155 8.9062197992129e-06
5.23074724960709 8.9615330760359e-06
5.24074867838263 9.01712597187235e-06
5.25075010715817 9.07300008332606e-06
5.2607515359337 9.12915701771377e-06
5.27075296470924 9.1855983954558e-06
5.28075439348478 9.24232584563824e-06
5.29075582226032 9.29934101031358e-06
5.30075725103586 9.35664554139903e-06
5.3107586798114 9.41424110287255e-06
5.32076010858694 9.47212936837355e-06
5.33076153736248 9.53031202436052e-06
5.34076296613802 9.58879076669652e-06
5.35076439491356 9.64756730297174e-06
5.3607658236891 9.70664335241252e-06
5.37076725246464 9.76602064459086e-06
5.38076868124018 9.82605233749718e-06
5.39077011001572 9.88642677086941e-06
5.40077153879126 9.94716154599016e-06
5.4107729675668 1.00088081305826e-05
5.42077439634233 1.00707853533693e-05
5.43077582511787 1.01330953377337e-05
5.44077725389341 1.01957402216248e-05
5.45077868266895 1.02587221584318e-05
5.46078011144449 1.03220433163968e-05
5.47078154022003 1.03857058784409e-05
5.48078296899557 1.04497120426778e-05
5.49078439777111 1.05140640220513e-05
5.50078582654665 1.0578764044329e-05
5.51078725532219 1.06438143524069e-05
5.52078868409773 1.07092172038943e-05
5.53079011287327 1.07749748713244e-05
5.54079154164881 1.08410896407025e-05
5.55079297042435 1.09075638138037e-05
5.56079439919989 1.0974399707994e-05
5.57079582797543 1.10415996529463e-05
5.58079725675096 1.11091659947127e-05
5.5907986855265 1.11771010919015e-05
5.60080011430204 1.12454073194889e-05
5.61080154307758 1.13140870649574e-05
5.62080297185312 1.13831427306623e-05
5.63080440062866 1.14525767329497e-05
5.6408058294042 1.15223915021003e-05
5.65080725817974 1.15925894812087e-05
5.66080868695528 1.16631731283805e-05
5.67081011573082 1.17341449141357e-05
5.68081154450636 1.18055073231851e-05
5.6908129732819 1.18772628528629e-05
5.70081440205744 1.194941401337e-05
5.71081583083298 1.20219633290123e-05
5.72081725960852 1.20949133343358e-05
5.73081868838405 1.21682665790545e-05
5.74082011715959 1.22420256235919e-05
5.75082154593513 1.2316193040751e-05
5.76082297471067 1.23907714159231e-05
5.77082440348621 1.24657633442329e-05
5.78082583226175 1.25412726280311e-05
5.79082726103729 1.2617904941796e-05
5.80082868981283 1.26949748825577e-05
5.81083011858837 1.27725278566556e-05
5.82083154736391 1.28509553432403e-05
5.83083297613945 1.29300439895574e-05
5.84083440491499 1.30096096665763e-05
5.85083583369053 1.3089642342012e-05
5.86083726246607 1.31701451981214e-05
5.87083869124161 1.32516453376351e-05
5.88084012001715 1.33337174349553e-05
5.89084154879269 1.34162816173914e-05
5.90084297756822 1.34993413123659e-05
5.91084440634376 1.35828999635048e-05
5.9208458351193 1.36669610309631e-05
5.93084726389484 1.37515279911591e-05
5.94084869267038 1.38366043370098e-05
5.95085012144592 1.3922193576742e-05
5.96085155022146 1.40082992335817e-05
5.970852978997 1.40949248456199e-05
5.98085440777254 1.41820739665099e-05
5.99085583654808 1.42697501628883e-05
6.00085726532362 1.43579570161453e-05
6.01085869409916 1.44466981211048e-05
6.0208601228747 1.45359770848816e-05
6.03086155165024 1.46257975282817e-05
6.04086298042577 1.47161630838075e-05
6.05086440920131 1.48070773951322e-05
6.06086583797685 1.48985441180949e-05
6.07086726675239 1.49905669189448e-05
6.08086869552793 1.50831494744959e-05
6.09087012430347 1.51762954703263e-05
6.10087155307901 1.52700086033479e-05
6.11087298185455 1.53642925775949e-05
6.12087441063009 1.54591511064667e-05
6.13087583940563 1.55545879098766e-05
6.14087726818117 1.56507052765617e-05
6.15087869695671 1.57481328551657e-05
6.16088012573225 1.58474224662578e-05
6.17088155450779 1.59473471363488e-05
6.18088298328333 1.60479112239815e-05
6.19088441205887 1.6149119100958e-05
6.20088584083441 1.62509751498904e-05
6.21088726960994 1.63534837638206e-05
6.22088869838548 1.64566493468004e-05
6.23089012716102 1.65604763129907e-05
6.24089155593656 1.66649690854886e-05
6.2508929847121 1.67701320956242e-05
6.26089441348764 1.68759697840347e-05
6.27089584226318 1.6983154393978e-05
6.28089727103872 1.70913485194864e-05
6.29089869981426 1.72014991401354e-05
6.3009001285898 1.73125733566707e-05
6.31090155736534 1.74243927773918e-05
6.32090298614088 1.75369625700953e-05
6.33090441491642 1.76502879155969e-05
6.34090584369196 1.77643740075027e-05
6.3509072724675 1.78792260506108e-05
6.36090870124303 1.79948492615209e-05
6.37091013001857 1.81112488670669e-05
6.38091155879411 1.8228430105543e-05
6.39091298756965 1.83474508346867e-05
6.40091441634519 1.8468021585028e-05
6.41091584512073 1.85910066789887e-05
6.42091727389627 1.87148748676951e-05
6.43091870267181 1.88396328106367e-05
6.44092013144735 1.8965287199249e-05
6.45092156022289 1.90918447575125e-05
6.46092298899843 1.92193122433794e-05
6.47092441777397 1.934769644998e-05
6.48092584654951 1.94770042058156e-05
6.49092727532505 1.96072423726571e-05
6.50092870410059 1.97384178430648e-05
6.51093013287613 1.98705375330822e-05
6.52093156165166 2.00038200775706e-05
6.5309329904272 2.0139915413741e-05
6.54093441920274 2.02770154824868e-05
6.55093584797828 2.04151278414867e-05
6.56093727675382 2.0554260095995e-05
6.57093870552936 2.06944199234214e-05
6.5809401343049 2.08356150975963e-05
6.59094156308044 2.09778535087673e-05
6.60094299185598 2.11228183117624e-05
6.61094442063152 2.12701298408548e-05
6.62094584940706 2.14185678970402e-05
6.6309472781826 2.15681414965918e-05
6.64094870695814 2.17188595399947e-05
6.65095013573368 2.18707307502841e-05
6.66095156450922 2.2023763659877e-05
6.67095299328475 2.21779666718837e-05
6.68095442206029 2.23333481939242e-05
6.69095585083583 2.24899168354906e-05
6.70095727961137 2.26476816265441e-05
6.71095870838691 2.28066522061933e-05
6.72096013716245 2.29668389279491e-05
6.73096156593799 2.31282528287407e-05
6.74096299471353 2.32909054496088e-05
6.75096442348907 2.34548085086731e-05
6.76096585226461 2.36199734791979e-05
6.77096728104015 2.37864111419823e-05
6.78096870981569 2.39541312047437e-05
6.79097013859123 2.41231658741419e-05
6.80097156736677 2.42948457346973e-05
6.81097299614231 2.44678567802848e-05
6.82097442491785 2.46422051222401e-05
6.83097585369338 2.48178971541211e-05
6.84097728246892 2.49973632294729e-05
6.85097871124446 2.51797762176271e-05
6.86098014002 2.53655681907729e-05
6.87098156879554 2.55551833422806e-05
6.88098299757108 2.57463920288946e-05
6.89098442634662 2.59392189833695e-05
6.90098585512216 2.61336905992664e-05
6.9109872838977 2.63298334903376e-05
6.92098871267324 2.65276728279572e-05
6.93099014144878 2.67272306737934e-05
6.94099157022432 2.69285245353346e-05
6.95099299899986 2.7131566376747e-05
6.9609944277754 2.73371571549442e-05
6.97099585655094 2.75452854578183e-05
6.98099728532647 2.77593349482241e-05
6.99099871410201 2.79813199545633e-05


==> dynROM8.txt <==
Timing Error
0 0
0.0100014287755394 3.82408835932253e-12
0.0200028575510787 1.52876380971836e-11
0.0300042863266181 3.43640909850438e-11
0.0400057151021575 6.10077823412414e-11
0.0500071438776968 9.5152877367347e-11
0.0600085726532362 1.36710766469028e-10
0.0700100014287755 1.85567711349658e-10
0.0800114302043149 2.41580897278943e-10
0.0900128589798543 3.04574521599854e-10
0.100014287755394 3.7434115221969e-10
0.110015716530933 4.50868440143701e-10
0.120017145306472 5.33730747685126e-10
0.130018574082012 6.22596974122065e-10
0.140020002857551 7.17075497131286e-10
0.15002143163309 8.16706257002151e-10
0.16002286040863 9.20966864337407e-10
0.170024289184169 1.02953919346373e-09
0.180025717959709 1.141925443071e-09
0.190027146735248 1.25787217710507e-09
0.200028575510787 1.37785665801595e-09
0.210030004286327 1.4999388251261e-09
0.220031433061866 1.62297604843539e-09
0.230032861837405 1.74566455446558e-09
0.240034290612945 1.86843161024315e-09
0.250035719388484 1.99021334546386e-09
0.260037148164023 2.11069246496427e-09
0.270038576939563 2.23024498917591e-09
0.280040005715102 2.34389824589598e-09
0.290041434490642 2.45148944083756e-09
0.300042863266181 2.55038004302269e-09
0.31004429204172 2.64304610152927e-09
0.32004572081726 2.73202451829272e-09
0.330047149592799 2.82066191414438e-09
0.340048578368338 2.91598462129222e-09
0.350050007143878 3.02842574074918e-09
0.360051435919417 3.14575190403029e-09
0.370052864694956 3.26895716959123e-09
0.380054293470496 3.3982722165804e-09
0.390055722246035 3.52600017829932e-09
0.400057151021575 3.69472289868181e-09
0.410058579797114 4.00269353263987e-09
0.420060008572653 4.37982172279213e-09
0.430061437348193 4.80526587369698e-09
0.440062866123732 5.26018833185008e-09
0.450064294899271 5.76733183934622e-09
0.460065723674811 6.49879905301244e-09
0.47006715245035 7.4267616206288e-09
0.480068581225889 8.56283427967555e-09
0.490070010001429 9.95687768967592e-09
0.500071438776968 1.16581821089914e-08
0.510072867552507 1.372525103276e-08
0.520074296328047 1.60696831954741e-08
0.530075725103586 1.88254270128491e-08
0.540077153879126 2.20165368307491e-08
0.550078582654665 2.56832467662264e-08
0.560080011430204 2.97300733730249e-08
0.570081440205744 3.42128107753176e-08
0.580082868981283 3.90903363667764e-08
0.590084297756822 4.43645805238338e-08
0.600085726532362 5.00333478633582e-08
0.610087155307901 5.60685617876891e-08
0.62008858408344 6.24810410000711e-08
0.63009001285898 6.93076359558881e-08
0.640091441634519 7.64485244695144e-08
0.650092870410059 8.38498558835116e-08
0.660094299185598 9.15372597932071e-08
0.670095727961137 9.95029649430424e-08
0.680097156736677 1.07714954441036e-07
0.690098585512216 1.16175637664024e-07
0.700100014287755 1.2475996748842e-07
0.710101443063295 1.33531307802171e-07
0.720102871838834 1.42404273757941e-07
0.730104300614373 1.51326035395802e-07
0.740105729389913 1.60438627201055e-07
0.750107158165452 1.69572368007469e-07
0.760108586940992 1.78777908755671e-07
0.770110015716531 1.88064866314023e-07
0.78011144449207 1.97427880035169e-07
0.79011287326761 2.0683473248821e-07
0.800114302043149 2.16334673633531e-07
0.810115730818688 2.26263304236873e-07
0.820117159594228 2.36323471928654e-07
0.830118588369767 2.46340337754882e-07
0.840120017145306 2.56327679475124e-07
0.850121445920846 2.66241944669088e-07
0.860122874696385 2.7606713629977e-07
0.870124303471925 2.85827022981783e-07
0.880125732247464 2.95478123357584e-07
0.890127161023003 3.05018084727172e-07
0.900128589798543 3.1444810276001e-07
0.910130018574082 3.23775850649688e-07
0.920131447349621 3.32989507375948e-07
0.930132876125161 3.42089461821277e-07
0.9401343049007 3.51076588901779e-07
0.950135733676239 3.59952186019579e-07
0.960137162451779 3.68723714771387e-07
0.970138591227318 3.7740029412826e-07
0.980140020002858 3.85970817364061e-07
0.990141448778397 3.9443781200777e-07
1.00014287755394 4.0280402064881e-07
1.01014430632948 4.11072375598553e-07
1.02014573510501 4.19245977206842e-07
1.03014716388055 4.27330658247477e-07
1.04014859265609 4.35335215996229e-07
1.05015002143163 4.432554312278e-07
1.06015145020717 4.5109489307008e-07
1.07015287898271 4.58857292059328e-07
1.08015430775825 4.66546412361206e-07
1.09015573653379 4.74166126558028e-07
1.10015716530933 4.81720389808379e-07
1.11015859408487 4.8921323609178e-07
1.12016002286041 4.96648775157659e-07
1.13016145163595 5.04031190052457e-07
1.14016288041149 5.11364735103961e-07
1.15016430918703 5.18653734670417e-07
1.16016573796257 5.25902582351689e-07
1.17016716673811 5.33115740504832e-07
1.18016859551364 5.40297739859707e-07
1.19017002428918 5.47453180134081e-07
1.20017145306472 5.54586729713707e-07
1.21017288184026 5.61703127024432e-07
1.2201743106158 5.68807180969236e-07
1.23017573939134 5.75903771778995e-07
1.24017716816688 5.82997852336957e-07
1.25017859694242 5.90094449736688e-07
1.26018002571796 5.97198665603461e-07
1.2701814544935 6.0431567829391e-07
1.28018288326904 6.11450743607e-07
1.29018431204458 6.18609196600408e-07
1.30018574082012 6.25796452338411e-07
1.31018716959566 6.33018007610223e-07
1.3201885983712 6.40279441165297e-07
1.33019002714674 6.4758641554008e-07
1.34019145592227 6.54944676428114e-07
1.35019288469781 6.62360053849371e-07
1.36019431347335 6.69838462014999e-07
1.37019574224889 6.77385898883494e-07
1.38019717102443 6.8501175348847e-07
1.39019859979997 6.92727682579537e-07
1.40020002857551 7.0053144015217e-07
1.41020145735105 7.08429339720004e-07
1.42020288612659 7.16427769560073e-07
1.43020431490213 7.24533189427198e-07
1.44020574367767 7.32752126584537e-07
1.45020717245321 7.41091169317319e-07
1.46020860122875 7.49556962842626e-07
1.47021003000429 7.58156200399589e-07
1.48021145877983 7.66895617142437e-07
1.49021288755537 7.75781980685986e-07
1.5002143163309 7.84822081538042e-07
1.51021574510644 7.94022723062349e-07
1.52021717388198 8.03390709312732e-07
1.53021860265752 8.12932833949772e-07
1.54022003143306 8.22655865883838e-07
1.5502214602086 8.32566535730507e-07
1.56022288898414 8.42671521387241e-07
1.57022431775968 8.52977431945808e-07
1.58022574653522 8.63490791552339e-07
1.59022717531076 8.74241450134726e-07
1.6002286040863 8.85251975876204e-07
1.61023003286184 8.9649806631599e-07
1.62023146163738 9.07980452394773e-07
1.63023289041292 9.19705083456461e-07
1.64023431918846 9.31677714436821e-07
1.65023574796399 9.43903887722014e-07
1.66023717673953 9.56388914957413e-07
1.67023860551507 9.69137859552038e-07
1.68024003429061 9.82155518721276e-07
1.69024146306615 9.95446407195039e-07
1.70024289184169 1.0090147421156e-06
1.71024432061723 1.02286442720464e-06
1.72024574939277 1.03699904008913e-06
1.73024717816831 1.05142181939901e-06
1.74024860694385 1.06613565372109e-06
1.75025003571939 1.0811430718805e-06
1.76025146449493 1.09654800291036e-06
1.77025289327047 1.11232860960188e-06
1.78025432204601 1.12840820868906e-06
1.79025575082155 1.144787559827e-06
1.80025717959709 1.16146703638528e-06
1.81025860837262 1.17844662630015e-06
1.82026003714816 1.1957259357789e-06
1.8302614659237 1.21330419269868e-06
1.84026289469924 1.23118025345664e-06
1.85026432347478 1.24935261041782e-06
1.86026575225032 1.26781940086099e-06
1.87026718102586 1.28657841778851e-06
1.8802686098014 1.3056271218445e-06
1.89027003857694 1.32496265371223e-06
1.90027146735248 1.3445818486768e-06
1.91027289612802 1.36448125254256e-06
1.92027432490356 1.3846571361001e-06
1.9302757536791 1.40510551216594e-06
1.94027718245464 1.42582832964556e-06
1.95027861123018 1.44688956297461e-06
1.96028004000572 1.46820617598007e-06
1.97028146878125 1.48977318091261e-06
1.98028289755679 1.51158543144005e-06
1.99028432633233 1.53363764062806e-06
2.00028575510787 1.55592439997749e-06
2.01028718388341 1.57844019717785e-06
2.02028861265895 1.60117943405714e-06
2.03029004143449 1.6241364438961e-06
2.04029147021003 1.64731171538591e-06
2.05029289898557 1.67072217098452e-06
2.06029432776111 1.69433350981073e-06
2.07029575653665 1.71813995275869e-06
2.08029718531219 1.74213573081341e-06
2.09029861408773 1.76631509828797e-06
2.10030004286327 1.79067234572008e-06
2.11030147163881 1.8152018119652e-06
2.12030290041434 1.83989789504075e-06
2.13030432918988 1.86475506325343e-06
2.14030575796542 1.889770543472e-06
2.15030718674096 1.91496510522518e-06
2.1603086155165 1.94030554149062e-06
2.17031004429204 1.96578670458739e-06
2.18031147306758 1.99140355607392e-06
2.19031290184312 2.01715117405545e-06
2.20031433061866 2.04302475645396e-06
2.2103157593942 2.06901962750525e-06
2.22031718816974 2.09513123939438e-06
2.23031861694528 2.12135517642359e-06
2.24032004572082 2.14768715816102e-06
2.25032147449636 2.17412304089157e-06
2.2603229032719 2.20065881899059e-06
2.27032433204744 2.22729062634073e-06
2.28032576082297 2.25401473681893e-06
2.29032718959851 2.28082756497826e-06
2.30032861837405 2.30772566386969e-06
2.31033004714959 2.33472175590892e-06
2.32033147592513 2.36186297084291e-06
2.33033290470067 2.38908309143637e-06
2.34033433347621 2.4164254286999e-06
2.35033576225175 2.44400303662939e-06
2.36033719102729 2.47165575719659e-06
2.37033861980283 2.49938095618142e-06
2.38034004857837 2.52717612409016e-06
2.39034147735391 2.55503887300638e-06
2.40034290612945 2.58296693434788e-06
2.41034433490499 2.61095815682883e-06
2.42034576368053 2.63901050233264e-06
2.43034719245607 2.66712204543578e-06
2.4403486212316 2.69529096875084e-06
2.45035005000714 2.7235528728598e-06
2.46035147878268 2.75189176239569e-06
2.47035290755822 2.78028443464685e-06
2.48035433633376 2.80872947634874e-06
2.4903557651093 2.83722556909558e-06
2.50035719388484 2.86577148501676e-06
2.51035862266038 2.89436608263953e-06
2.52036005143592 2.9230083055763e-06
2.53036148021146 2.95169717880024e-06
2.540362908987 2.98043180574678e-06
2.55036433776254 3.00921136479827e-06
2.56036576653808 3.03803510819803e-06
2.57036719531362 3.06690235657662e-06
2.58036862408916 3.09581249850681e-06
2.59037005286469 3.12476498560919e-06
2.60037148164023 3.15375933156013e-06
2.61037291041577 3.18279510876743e-06
2.62037433919131 3.21187194546689e-06
2.63037576796685 3.24098952281948e-06
2.64037719674239 3.27014757375814e-06
2.65037862551793 3.29934587953547e-06
2.66038005429347 3.32858426723548e-06
2.67038148306901 3.35786260713655e-06
2.68038291184455 3.38718081181898e-06
2.69038434062009 3.41653883329625e-06
2.70038576939563 3.44593665915344e-06
2.71038719817117 3.47537431270237e-06
2.72038862694671 3.50485185059712e-06
2.73039005572225 3.53436935927206e-06
2.74039148449779 3.56392695542048e-06
2.75039291327332 3.59352478148255e-06
2.76039434204886 3.62316300544859e-06
2.7703957708244 3.65284181912632e-06
2.78039719959994 3.68256143483067e-06
2.79039862837548 3.71232208692843e-06
2.80040005715102 3.74212402654735e-06
2.81040148592656 3.7719675221581e-06
2.8204029147021 3.80185285719245e-06
2.83040434347764 3.83178032969887e-06
2.84040577225318 3.861750249392e-06
2.85040720102872 3.89176293743359e-06
2.86040862980426 3.92181872448146e-06
2.8704100585798 3.95191795020296e-06
2.88041148735534 3.98206096032592e-06
2.89041291613088 4.01224810772762e-06
2.90041434490642 4.04247974962473e-06
2.91041577368195 4.07275624686973e-06
2.92041720245749 4.10307796341803e-06
2.93041863123303 4.13344526435122e-06
2.94042006000857 4.16385851497403e-06
2.95042148878411 4.19431808052578e-06
2.96042291755965 4.22482432555659e-06
2.97042434633519 4.25537761110668e-06
2.98042577511073 4.28597829624204e-06
2.99042720388627 4.31662673480629e-06
3.00042863266181 4.34752483996006e-06
3.01043006143735 4.37857280222861e-06
3.02043149021289 4.40972251042087e-06
3.03043291898843 4.44094617024147e-06
3.04043434776397 4.47222983142404e-06
3.05043577653951 4.50357389545935e-06
3.06043720531504 4.53497875119021e-06
3.07043863409058 4.56644477537988e-06
3.08044006286612 4.59797233434905e-06
3.09044149164166 4.62956177895021e-06
3.1004429204172 4.66121344739427e-06
3.11044434919274 4.69292766335713e-06
3.12044577796828 4.72470473440947e-06
3.13044720674382 4.7565449542964e-06
3.14044863551936 4.78844859968282e-06
3.1504500642949 4.82060010108969e-06
3.16045149307044 4.85296198580854e-06
3.17045292184598 4.88540097470136e-06
3.18045435062152 4.91791739755548e-06
3.19045577939706 4.95051156146826e-06
3.2004572081726 4.98318375129289e-06
3.21045863694814 5.01593422552698e-06
3.22046006572367 5.04876322173224e-06
3.23046149449921 5.08167095154651e-06
3.24046292327475 5.11465760217613e-06
3.25046435205029 5.14772333563371e-06
3.26046578082583 5.18086828809407e-06
3.27046720960137 5.21409257096745e-06
3.28046863837691 5.24739626986572e-06
3.29047006715245 5.28077944296135e-06
3.30047149592799 5.31424212277797e-06
3.31047292470353 5.34778431630634e-06
3.32047435347907 5.38140600301622e-06
3.33047578225461 5.41510713418969e-06
3.34047721103015 5.4488876367272e-06
3.35047863980569 5.48274740748364e-06
3.36048006858123 5.51668631852865e-06
3.37048149735677 5.55070421372406e-06
3.3804829261323 5.58480090954681e-06
3.39048435490784 5.61897619548211e-06
3.40048578368338 5.65334842232843e-06
3.41048721245892 5.68785004760555e-06
3.42048864123446 5.72243187790583e-06
3.43049007001 5.75730873620689e-06
3.44049149878554 5.79250967727279e-06
3.45049292756108 5.82780053520149e-06
3.46049435633662 5.86318085190578e-06
3.47049578511216 5.8986501389067e-06
3.4804972138877 5.934207875435e-06
3.49049864266324 5.96985351206582e-06
3.50050007143878 6.0055864632924e-06
3.51050150021432 6.04140611807554e-06
3.52050292898986 6.07733712168532e-06
3.5305043577654 6.11352605262405e-06
3.54050578654093 6.1498047010399e-06
3.55050721531647 6.18617241284847e-06
3.56050864409201 6.22262850471455e-06
3.57051007286755 6.25917226345836e-06
3.58051150164309 6.2958029461896e-06
3.59051293041863 6.33251978378205e-06
3.60051435919417 6.36932197516134e-06
3.61051578796971 6.40620869464849e-06
3.62051721674525 6.44317908647101e-06
3.63051864552079 6.48023226883512e-06
3.64052007429633 6.51736733076836e-06
3.65052150307187 6.55481507553793e-06
3.66052293184741 6.59255611828793e-06
3.67052436062295 6.63040428146071e-06
3.68052578939849 6.66837585260877e-06
3.69052721817402 6.70643084942464e-06
3.70052864694956 6.74521097669996e-06
3.7105300757251 6.78410136281365e-06
3.72053150450064 6.82308189336449e-06
3.73053293327618 6.86215133003938e-06
3.74053436205172 6.90130840985846e-06
3.75053579082726 6.94055184473534e-06
3.7605372196028 6.97988032403958e-06
3.77053864837834 7.0192925144075e-06
3.78054007715388 7.05878705879274e-06
3.79054150592942 7.09840813784006e-06
3.80054293470496 7.13812089280146e-06
3.8105443634805 7.17791428725921e-06
3.82054579225604 7.21778691788481e-06
3.83054722103158 7.2580642494322e-06
3.84054864980712 7.2984599525149e-06
3.85055007858265 7.33893558548129e-06
3.86055150735819 7.37981914895753e-06
3.87055293613373 7.42095746525986e-06
3.88055436490927 7.46217662063768e-06
3.89055579368481 7.5034750421669e-06
3.90055722246035 7.54490709360686e-06
3.91055865123589 7.58649023582876e-06
3.92056008001143 7.62814849915801e-06
3.93056150878697 7.6701475871633e-06
3.94056293756251 7.71239993165301e-06
3.95056436633805 7.75472941621917e-06
3.96056579511359 7.79713434114757e-06
3.97056722388913 7.83961299226085e-06
3.98056865266467 7.88216364195239e-06
3.99057008144021 7.92478454664008e-06
4.00057151021575 7.96753180571936e-06
4.01057293899128 8.01058855500263e-06
4.02057436776682 8.0537133315197e-06
4.03057579654236 8.09690434697972e-06
4.0405772253179 8.14015980245458e-06
4.05057865409344 8.18347788595139e-06
4.06058008286898 8.22685677739129e-06
4.07058151164452 8.27029464370088e-06
4.08058294042006 8.31378964362421e-06
4.0905843691956 8.35733992501081e-06
4.10058579797114 8.40094362673257e-06
4.11058722674668 8.44459887919253e-06
4.12058865552222 8.4883038044117e-06
4.13059008429776 8.53205651695066e-06
4.1405915130733 8.57585512260821e-06
4.15059294184884 8.61969772133554e-06
4.16059437062438 8.66358240444542e-06
4.17059579939991 8.70750725714584e-06
4.18059722817545 8.75147035896294e-06
4.19059865695099 8.79546978330101e-06
4.20060008572653 8.83950359820883e-06
4.21060151450207 8.88356986637985e-06
4.22060294327761 8.92766664502989e-06
4.23060437205315 8.97179198718293e-06
4.24060580082869 9.01601063490728e-06
4.25060722960423 9.06028584813778e-06
4.26060865837977 9.10458833122592e-06
4.27061008715531 9.14891618275577e-06
4.28061151593085 9.19326749899957e-06
4.29061294470639 9.23764037190715e-06
4.30061437348193 9.28203289282956e-06
4.31061580225747 9.32644314911758e-06
4.320617231033 9.37086922602866e-06
4.33061865980854 9.41538766775573e-06
4.34062008858408 9.45994137584139e-06
4.35062151735962 9.50450769843169e-06
4.36062294613516 9.54908475117383e-06
4.3706243749107 9.5936706504033e-06
4.38062580368624 9.63851075088501e-06
4.39062723246178 9.68385716962461e-06
4.40062866123732 9.72921455950225e-06
4.41063009001286 9.77458108474052e-06
4.4206315187884 9.81995491197173e-06
4.43063294756394 9.86533421022247e-06
4.44063437633948 9.91071715246319e-06
4.45063580511502 9.95631301056487e-06
4.46063723389056 1.00022459313627e-05
4.4706386626661 1.00481854293193e-05
4.48064009144163 1.00941296908116e-05
4.49064152021717 1.01400769063335e-05
4.50064294899271 1.01860252692184e-05
4.51064437776825 1.02319729782876e-05
4.52064580654379 1.0277918235365e-05
4.53064723531933 1.03238592454594e-05
4.54064866409487 1.03697942134663e-05
4.55065009287041 1.04157213465057e-05
4.56065152164595 1.04616388527474e-05
4.57065295042149 1.05075449476182e-05
4.58065437919703 1.05534378546345e-05
4.59065580797257 1.0599315809973e-05
4.60065723674811 1.06451770609554e-05
4.61065866552365 1.0691019864666e-05
4.62066009429919 1.07368424802994e-05
4.63066152307472 1.07826431619862e-05
4.64066295185026 1.08284201547693e-05
4.6506643806258 1.08741716950647e-05
4.66066580940134 1.09198960173093e-05
4.67066723817688 1.09655913667585e-05
4.68066866695242 1.10112560119644e-05
4.69067009572796 1.10568882566233e-05
4.7006715245035 1.11024864416648e-05
4.71067295327904 1.11480489392596e-05
4.72067438205458 1.11935741323075e-05
4.73067581083012 1.12390603953247e-05
4.74067723960566 1.12845060669308e-05
4.7506786683812 1.13299094383458e-05
4.76068009715674 1.13752687503964e-05
4.77068152593228 1.14205822133914e-05
4.78068295470782 1.14658480392665e-05
4.79068438348336 1.15110644822043e-05
4.80068581225889 1.15562298795236e-05
4.81068724103443 1.16013426782836e-05
4.82068866980997 1.1646401438763e-05
4.83069009858551 1.16914048115919e-05
4.84069152736105 1.17363514873821e-05
4.85069295613659 1.17812401323122e-05
4.86069438491213 1.1826069318363e-05
4.87069581368767 1.18708374679861e-05
4.88069724246321 1.1915542824899e-05
4.89069867123875 1.19601834681006e-05
4.90070010001429 1.20047573644103e-05
4.91070152878983 1.20492624588361e-05
4.92070295756537 1.20936967813573e-05
4.93070438634091 1.21380585603647e-05
4.94070581511644 1.21823463080001e-05
4.95070724389198 1.2226558863764e-05
4.96070867266752 1.22706953793633e-05
4.97071010144306 1.23147552452901e-05
4.9807115302186 1.23587379580596e-05
4.99071295899414 1.24026429562757e-05
5.00071438776968 1.24464694420682e-05
5.01071581654522 1.24902162285436e-05
5.02071724532076 1.25338816336795e-05
5.0307186740963 1.25774634527685e-05
5.04072010287184 1.26209590156038e-05
5.05072153164738 1.26643653311687e-05
5.06072296042292 1.27076793062879e-05
5.07072438919846 1.27508980034375e-05
5.080725817974 1.27944645876742e-05
5.09072724674954 1.28388372463769e-05
5.10072867552508 1.28833691125687e-05
5.11073010430061 1.29278113294618e-05
5.12073153307615 1.29721645092171e-05
5.13073296185169 1.30164299002581e-05
5.14073439062723 1.30606090919873e-05
5.15073581940277 1.31047036416693e-05
5.16073724817831 1.31487146670704e-05
5.17073867695385 1.31926424574754e-05
5.18074010572939 1.32364861544358e-05
5.19074153450493 1.32802435520184e-05
5.20074296328047 1.33239110483989e-05
5.21074439205601 1.33683817592618e-05
5.22074582083155 1.34127681011056e-05
5.23074724960709 1.34570589765764e-05
5.24074867838263 1.35012480249798e-05
5.25075010715817 1.35453295207932e-05
5.2607515359337 1.35892989722198e-05
5.27075296470924 1.3633153636255e-05
5.28075439348478 1.36768928864897e-05
5.29075582226032 1.37205183834334e-05
5.30075725103586 1.3764034012123e-05
5.3107586798114 1.38074455792422e-05
5.32076010858694 1.38507602845001e-05
5.33076153736248 1.38939860049599e-05
5.34076296613802 1.39371304488427e-05
5.35076439491356 1.39802002608029e-05
5.3607658236891 1.40232001567762e-05
5.37076725246464 1.406613217785e-05
5.38076868124018 1.41089951392137e-05
5.39077011001572 1.41517843421708e-05
5.40077153879126 1.41944915876268e-05
5.4107729675668 1.42371055107464e-05
5.42077439634233 1.42796122287396e-05
5.43077582511787 1.4322446791323e-05
5.44077725389341 1.43655689262539e-05
5.45077868266895 1.44085474783529e-05
5.46078011144449 1.44513698297297e-05
5.47078154022003 1.4494026481537e-05
5.48078296899557 1.45365120279018e-05
5.49078439777111 1.45788258690112e-05
5.50078582654665 1.46209725864296e-05
5.51078725532219 1.46629619430687e-05
5.52078868409773 1.47048084773162e-05
5.53079011287327 1.47465307082893e-05
5.54079154164881 1.4788149987043e-05
5.55079297042435 1.48296890645672e-05
5.56079439919989 1.48716253320273e-05
5.57079582797543 1.49140857464029e-05
5.58079725675096 1.49566581310168e-05
5.5907986855265 1.49992425141555e-05
5.60080011430204 1.50418448271275e-05
5.61080154307758 1.50844626832385e-05
5.62080297185312 1.51270848757065e-05
5.63080440062866 1.51696914373891e-05
5.6408058294042 1.52122542764093e-05
5.65080725817974 1.52547383719483e-05
5.66080868695528 1.52971034763688e-05
5.67081011573082 1.53393062389364e-05
5.68081154450636 1.53813026269362e-05
5.6908129732819 1.54230505189972e-05
5.70081440205744 1.54645123127525e-05
5.71081583083298 1.55056573951624e-05
5.72081725960852 1.5546464327988e-05
5.73081868838405 1.55869226107727e-05
5.74082011715959 1.5627033905401e-05
5.75082154593513 1.56668126370734e-05
5.76082297471067 1.57062859131444e-05
5.77082440348621 1.57454927421326e-05
5.78082583226175 1.57844825729357e-05
5.79082726103729 1.58233132007058e-05
5.80082868981283 1.58620481365653e-05
5.81083011858837 1.59007535603928e-05
5.82083154736391 1.59394949936251e-05
5.83083297613945 1.59783338607518e-05
5.84083440491499 1.60173241085852e-05
5.85083583369053 1.60574327768623e-05
5.86083726246607 1.60978524173943e-05
5.87083869124161 1.61385120742193e-05
5.88084012001715 1.61794089571162e-05
5.89084154879269 1.62213413397267e-05
5.90084297756822 1.62639670872732e-05
5.91084440634376 1.63067395016077e-05
5.9208458351193 1.63495883753165e-05
5.93084726389484 1.63924306701432e-05
5.94084869267038 1.64351735330799e-05
5.95085012144592 1.64777178387017e-05
5.96085155022146 1.65199621081331e-05
5.970852978997 1.65620655538495e-05
5.98085440777254 1.66039269492741e-05
5.99085583654808 1.66452134106642e-05
6.00085726532362 1.66858542351134e-05
6.01085869409916 1.67257962854368e-05
6.0208601228747 1.67650068281715e-05
6.03086155165024 1.68034756703918e-05
6.04086298042577 1.68412164911152e-05
6.05086440920131 1.68782673111419e-05
6.06086583797685 1.69146900609892e-05
6.07086726675239 1.69505692433744e-05
6.08086869552793 1.69860097193699e-05
6.09087012430347 1.70211336820606e-05
6.10087155307901 1.70560769062967e-05
6.11087298185455 1.70909843924221e-05
6.12087441063009 1.71260055471248e-05
6.13087583940563 1.71612890638995e-05
6.14087726818117 1.71976615827866e-05
6.15087869695671 1.72356560993771e-05
6.16088012573225 1.72742988044835e-05
6.17088155450779 1.73136816255147e-05
6.18088298328333 1.73538725950444e-05
6.19088441205887 1.73949127507808e-05
6.20088584083441 1.74376569204577e-05
6.21088726960994 1.74816855490905e-05
6.22088869838548 1.75265342857255e-05
6.23089012716102 1.75722926754872e-05
6.24089155593656 1.76200819873471e-05
6.2508929847121 1.76683897761879e-05
6.26089441348764 1.77170543984866e-05
6.27089584226318 1.77658947842594e-05
6.28089727103872 1.78147151131498e-05
6.29089869981426 1.78633099590772e-05
6.3009001285898 1.79114697571186e-05
6.31090155736534 1.79589864363915e-05
6.32090298614088 1.80056590783028e-05
6.33090441491642 1.80512994490808e-05
6.34090584369196 1.80957372644365e-05
6.3509072724675 1.8138825061093e-05
6.36090870124303 1.81804425552044e-05
6.37091013001857 1.82205003809771e-05
6.38091155879411 1.82589431268989e-05
6.39091298756965 1.82957515939009e-05
6.40091441634519 1.83314558858103e-05
6.41091584512073 1.83672357296105e-05
6.42091727389627 1.84017220924082e-05
6.43091870267181 1.84350378206051e-05
6.44092013144735 1.84685271555958e-05
6.45092156022289 1.85024971359902e-05
6.46092298899843 1.8535893341226e-05
6.47092441777397 1.85689351959162e-05
6.48092584654951 1.86018581793574e-05
6.49092727532505 1.86349088170013e-05
6.50092870410059 1.86683392996451e-05
6.51093013287613 1.87024018390417e-05
6.52093156165166 1.87373429087024e-05
6.5309329904272 1.87733975171798e-05
6.54093441920274 1.88107836608504e-05
6.55093584797828 1.88507445446536e-05
6.56093727675382 1.88937958376362e-05
6.57093870552936 1.89386626848225e-05
6.5809401343049 1.89854449292424e-05
6.59094156308044 1.90342059108194e-05
6.60094299185598 1.90849706571253e-05
6.61094442063152 1.91377249042304e-05
6.62094584940706 1.91930330798762e-05
6.6309472781826 1.92517512468543e-05
6.64094870695814 1.93122615025863e-05
6.65095013573368 1.93743930804852e-05
6.66095156450922 1.94379420099406e-05
6.67095299328475 1.95026747109655e-05
6.68095442206029 1.95683321188823e-05
6.69095585083583 1.96346342263964e-05
6.70095727961137 1.97012849489241e-05
6.71095870838691 1.97679772049997e-05
6.72096013716245 1.98343981081192e-05
6.73096156593799 1.99002341674042e-05
6.74096299471353 1.99651764065126e-05
6.75096442348907 2.00289253123583e-05
6.76096585226461 2.0091195549991e-05
6.77096728104015 2.01517203778793e-05
6.78096870981569 2.02102557327831e-05
6.79097013859123 2.02665839407225e-05
6.80097156736677 2.03205170552247e-05
6.81097299614231 2.03757708191858e-05
6.82097442491785 2.04291653147046e-05
6.83097585369338 2.04798802131737e-05
6.84097728246892 2.05278712492892e-05
6.85097871124446 2.05731341867781e-05
6.86098014002 2.06192418842466e-05
6.87098156879554 2.06665363773881e-05
6.88098299757108 2.07116966811476e-05
6.89098442634662 2.07556788827311e-05
6.90098585512216 2.08000102528659e-05
6.9109872838977 2.08428897299791e-05
6.92098871267324 2.08845568840814e-05
6.93099014144878 2.09257169251235e-05
6.94099157022432 2.09708978702816e-05
6.95099299899986 2.10158244013764e-05
6.9609944277754 2.10607966309545e-05
6.97099585655094 2.11061247579318e-05
6.98099728532647 2.11525782161638e-05
6.99099871410201 2.12044280562238e-05

